The Kepler Eclipsing System KIC 5621294 and its Substellar Companion

We present the physical properties of KIC 5621294 showing light and timing variations from the ${\it Kepler}$ photometry. Its light curve displays partial eclipses and O'Connell effect with Max II fainter than Max I, which was fitted quite well by applying third-body and spot effects to the system. The results indicate that the eclipsing pair is a classical Algol-type system with parameters of $q$=0.22, $i$=76$^\circ$.8, and $\Delta$($T_{1}$--$T_{2}$)=4,235 K, in which the detached primary component fills about 77\% of its limiting lobe. Striking discrepancies exist between the primary and secondary eclipse times obtained with the method of Kwee \& van Woerden. These are mainly caused by surface inhomogeneities due to spot activity detected in our light-curve synthesis. The 1,253 light-curve timings from the Wilson-Devinney code were used for a period study. It was found that the orbital period of KIC 5621294 has varied due to a periodic variation overlaid on a downward parabola. The sinusoidal variation with a period of 961 d and a semi-amplitude of 22.5 s most likely arise from a light-time effect due to a third component with a mass of $M_3 \sin i_3$=46.9 M$\rm_{Jup}$, which is in good agreement with that calculated from the light curve itself. If its orbital inclination is larger than about 40$^\circ$, the mass of the circumbinary object would possibly match a brown dwarf. The parabolic variation could not be fully explained by either a mass transfer between the binary components or an angular momentum via magnetic braking. It is possible that the parabola may only be the observed part of a period modulation caused by the presence of another companion in a wider orbit.

==> table2.dat <==
Table 2. Minimum timings determined by the method of Kwee & van Woerden.
==================================================================
      BJD                Error        Epoch        O-C       Min
------------------------------------------------------------------
2,454,954.51210       +/-0.00042     -765.0     -0.00180      I 
2,454,954.98364       +/-0.00070     -764.5      0.00029      II
2,454,955.45086       +/-0.00034     -764.0     -0.00194      I 
2,454,955.92193       +/-0.00068     -763.5     -0.00032      II
2,454,956.38994       +/-0.00020     -763.0     -0.00176      I 
2,454,957.32879       +/-0.00031     -762.0     -0.00182      I 
2,454,957.79984       +/-0.00092     -761.5     -0.00022      II
2,454,958.26783       +/-0.00034     -761.0     -0.00168      I 
2,454,959.67758       +/-0.00073     -759.5     -0.00029      II
2,454,960.14545       +/-0.00065     -759.0     -0.00187      I 
2,454,961.08461       +/-0.00058     -758.0     -0.00162      I 
2,454,961.55441       +/-0.00096     -757.5     -0.00127      II
2,454,962.02331       +/-0.00057     -757.0     -0.00182      I  
2,454,962.96225       +/-0.00053     -756.0     -0.00179      I  
2,454,964.84008       +/-0.00014     -754.0     -0.00177      I  
2,454,965.31130       +/-0.00058     -753.5     -0.00000      II 
2,454,965.77906       +/-0.000 8     -753.0     -0.00169      I  
2,454,966.71791       +/-0.00016     -752.0     -0.00175      I  
2,454,967.65690       +/-0.00030     -751.0     -0.00167      I  
2,454,968.12740       +/-0.00088     -750.5     -0.00062      II 
2,454,968.59569       +/-0.00044     -750.0     -0.00178      I  
2,454,969.53469       +/-0.00046     -749.0     -0.00169      I  
2,454,970.00606       +/-0.00046     -748.5      0.00022      II 
2,454,970.47364       +/-0.00049     -748.0     -0.00164      I  
2,454,970.94411       +/-0.00094     -747.5     -0.00062      II 
2,454,971.41263       +/-0.00053     -747.0     -0.00156      I  
2,454,972.35138       +/-0.00048     -746.0     -0.00171      I  
2,454,972.82244       +/-0.00075     -745.5     -0.00010      II 
2,454,973.76112       +/-0.00058     -744.5     -0.00033      II 
2,454,974.22934       +/-0.00018     -744.0     -0.00156      I  
2,454,974.69986       +/-0.00071     -743.5     -0.00049      II 
2,454,975.16815       +/-0.00021     -743.0     -0.00166      I  
2,454,976.10726       +/-0.00036     -742.0     -0.00145      I  
2,454,977.04610       +/-0.00047     -741.0     -0.00152      I  
2,454,977.98487       +/-0.00067     -740.0     -0.00165      I  
2,454,978.45638       +/-0.00083     -739.5      0.00040      II 
2,454,978.92386       +/-0.00055     -739.0     -0.00157      I  
2,454,979.86265       +/-0.00055     -738.0     -0.00168      I  
2,454,980.33437       +/-0.00059     -737.5      0.00058      II 
2,454,980.80163       +/-0.00054     -737.0     -0.00161      I  
2,454,981.27283       +/-0.00096     -736.5      0.00013      II 
2,454,981.74052       +/-0.00029     -736.0     -0.00162      I  
2,454,982.67934       +/-0.00018     -735.0     -0.00171      I  
2,454,983.15150       +/-0.00072     -734.5      0.00099      II 
2,454,983.61832       +/-0.000 6     -734.0     -0.00163      I  
2,454,984.55730       +/-0.00019     -733.0     -0.00156      I   
2,454,985.02965       +/-0.00058     -732.5      0.00133      II 
2,454,985.49623       +/-0.00028     -732.0     -0.00153      I  
2,454,986.43501       +/-0.00045     -731.0     -0.00166      I  
2,454,987.37403       +/-0.00044     -730.0     -0.00154      I  
2,454,987.84599       +/-0.00000     -729.5      0.00095      II 
2,454,988.31305       +/-0.00056     -729.0     -0.00143      I  
2,454,988.78426       +/-0.00072     -728.5      0.00032      II 
2,454,989.25196       +/-0.00056     -728.0     -0.00142      I  
2,454,989.72380       +/-0.00053     -727.5      0.00095      II 
2,454,990.19081       +/-0.00046     -727.0     -0.00148      I  
2,454,991.12955       +/-0.00034     -726.0     -0.00164      I  
2,454,991.60100       +/-0.00092     -725.5      0.00034      II  
2,454,992.06853       +/-0.00016     -725.0     -0.00157      I  
2,454,992.53945       +/-0.00080     -724.5     -0.00010      II 
2,454,993.00744       +/-0.00020     -724.0     -0.00157      I  
2,454,993.47895       +/-0.00073     -723.5      0.00048      II 
2,454,993.94658       +/-0.00030     -723.0     -0.00133      I  
2,454,994.41740       +/-0.00086     -722.5      0.00003      II 
2,454,994.88539       +/-0.00045     -722.0     -0.00143      I  
2,454,995.35683       +/-0.00076     -721.5      0.00055      II 
2,454,995.82426       +/-0.00060     -721.0     -0.00146      I  
2,454,996.76313       +/-0.00059     -720.0     -0.00150      I  
2,454,997.70204       +/-0.00055     -719.0     -0.00149      I  
2,455,002.86775       +/-0.00050     -713.5      0.00023      II 
2,455,003.33550       +/-0.00028     -713.0     -0.00146      I  
2,455,004.27430       +/-0.00040     -712.0     -0.00157      I  
2,455,005.21327       +/-0.00045     -711.0     -0.00150      I  
2,455,005.68399       +/-0.00081     -710.5     -0.00024      II 
2,455,007.09128       +/-0.00053     -709.0     -0.00130      I  
2,455,007.56247       +/-0.00056     -708.5      0.00043      II 
2,455,008.02993       +/-0.00040     -708.0     -0.00156      I  
2,455,008.96885       +/-0.00033     -707.0     -0.00154      I  
2,455,009.43944       +/-0.00051     -706.5     -0.00041      II 
2,455,009.90777       +/-0.00016     -706.0     -0.00153      I  
2,455,010.37828       +/-0.00026     -705.5     -0.00047      II 
2,455,010.84666       +/-0.00021     -705.0     -0.00154      I  
2,455,011.31747       +/-0.00047     -704.5     -0.00019      II 
2,455,011.78573       +/-0.00027     -704.0     -0.00138      I  
2,455,012.72460       +/-0.00049     -703.0     -0.00141      I  
2,455,013.66349       +/-0.00057     -702.0     -0.00143      I  
2,455,016.94999       +/-0.00080     -698.5     -0.00110      II 
2,455,017.41908       +/-0.00039     -698.0     -0.00146      I  
2,455,017.89113       +/-0.00061     -697.5      0.00113      II 
2,455,018.35789       +/-0.00031     -697.0     -0.00156      I  
2,455,019.29689       +/-0.00015     -696.0     -0.00146      I  
2,455,019.76860       +/-0.00079     -695.5      0.00079      II 
2,455,020.23581       +/-0.00014     -695.0     -0.00145      I  
2,455,020.70818       +/-0.00038     -694.5      0.00146      II 
2,455,021.17461       +/-0.00029     -694.0     -0.00155      I  
2,455,021.64569       +/-0.00085     -693.5      0.00007      II 
2,455,022.11362       +/-0.00034     -693.0     -0.00145      I  
2,455,023.05241       +/-0.00043     -692.0     -0.00156      I  
2,455,023.52361       +/-0.00065     -691.5      0.00018      II 
2,455,024.93050       +/-0.00067     -690.0     -0.00128      I  
2,455,025.86918       +/-0.00052     -689.0     -0.00151      I  
2,455,026.80809       +/-0.00041     -688.0     -0.00150      I  
2,455,027.27959       +/-0.00093     -687.5      0.00054      II 
2,455,027.74700       +/-0.00018     -687.0     -0.00150      I  
2,455,028.21813       +/-0.00040     -686.5      0.00017      II 
2,455,028.68596       +/-0.00021     -686.0     -0.00144      I  
2,455,029.15822       +/-0.00089     -685.5      0.00136      II 
2,455,029.62506       +/-0.00024     -685.0     -0.00125      I  
2,455,030.09592       +/-0.00068     -684.5      0.00015      II 
2,455,030.56389       +/-0.00038     -684.0     -0.00132      I  
2,455,031.50279       +/-0.00055     -683.0     -0.00133      I  
2,455,033.85306       +/-0.00097     -680.5      0.00167      II  
2,455,034.31947       +/-0.00056     -680.0     -0.00136      I  
2,455,035.25845       +/-0.00051     -679.0     -0.00129      I  
2,455,035.72975       +/-0.00052     -678.5      0.00055      II 
2,455,036.19726       +/-0.00028     -678.0     -0.00138      I  
2,455,037.13618       +/-0.000 9     -677.0     -0.00137      I  
2,455,037.60790       +/-0.00066     -676.5      0.00089      II 
2,455,038.07516       +/-0.00014     -676.0     -0.00129      I  
2,455,038.54621       +/-0.00022     -675.5      0.00029      II 
2,455,039.01352       +/-0.00086     -675.0     -0.00184      I  
2,455,039.48515       +/-0.00021     -674.5      0.00033      II 
2,455,039.95298       +/-0.00031     -674.0     -0.00128      I  
2,455,040.42367       +/-0.00087     -673.5     -0.00005      II 
2,455,040.89182       +/-0.00039     -673.0     -0.00135      I  
2,455,041.36236       +/-0.00096     -672.5     -0.00026      II 
2,455,041.83080       +/-0.00046     -672.0     -0.00127      I  
2,455,042.76972       +/-0.00049     -671.0     -0.00126      I  
2,455,043.24042       +/-0.00077     -670.5     -0.00001      II 
2,455,043.70857       +/-0.00050     -670.0     -0.00131      I  
2,455,044.18005       +/-0.00050     -669.5      0.00070      II 
2,455,044.64757       +/-0.00045     -669.0     -0.00122      I  
2,455,045.11740       +/-0.00076     -668.5     -0.00084      II 
2,455,045.58632       +/-0.00037     -668.0     -0.00138      I  
2,455,046.05713       +/-0.00070     -667.5     -0.00002      II 
2,455,046.52540       +/-0.00020     -667.0     -0.00120      I  
2,455,046.99642       +/-0.00072     -666.5      0.00036      II 
2,455,047.46421       +/-0.00018     -666.0     -0.00130      I  
2,455,047.93456       +/-0.00070     -665.5     -0.00040      II 
2,455,048.40335       +/-0.00028     -665.0     -0.00106      I  
2,455,048.87426       +/-0.00018     -664.5      0.00039      II 
2,455,049.34217       +/-0.00044     -664.0     -0.00115      I  
2,455,049.81239       +/-0.00098     -663.5     -0.00038      II 
2,455,050.28096       +/-0.00056     -663.0     -0.00126      I  
2,455,051.21961       +/-0.00095     -662.0     -0.00152      I  
2,455,051.69017       +/-0.00076     -661.5     -0.00041      II 
2,455,052.15869       +/-0.00055     -661.0     -0.00134      I  
2,455,053.09760       +/-0.00053     -660.0     -0.00134      I  
2,455,053.56942       +/-0.00056     -659.5      0.00102      II 
2,455,054.03647       +/-0.00050     -659.0     -0.00137      I  
2,455,054.97548       +/-0.00027     -658.0     -0.00127      I   
2,455,055.44648       +/-0.00071     -657.5      0.00027      II 
2,455,055.91439       +/-0.00021     -657.0     -0.00126      I  
2,455,057.79225       +/-0.00020     -655.0     -0.00121      I  
2,455,058.73098       +/-0.00035     -654.0     -0.00139      I  
2,455,059.67005       +/-0.00046     -653.0     -0.00122      I  
2,455,060.60888       +/-0.00046     -652.0     -0.00130      I  
2,455,061.08029       +/-0.00098     -651.5      0.00065      II 
2,455,061.54778       +/-0.00052     -651.0     -0.00130      I  
2,455,062.48663       +/-0.00052     -650.0     -0.00136      I  
2,455,065.30350       +/-0.00012     -647.0     -0.00120      I  
2,455,066.24236       +/-0.00026     -646.0     -0.00125      I  
2,455,066.71409       +/-0.00086     -645.5      0.00102      II 
2,455,067.18128       +/-0.00038     -645.0     -0.00123      I  
2,455,068.12033       +/-0.00046     -644.0     -0.00109      I  
2,455,068.59230       +/-0.00039     -643.5      0.00142      II 
2,455,069.05923       +/-0.00057     -643.0     -0.00109      I  
2,455,069.53004       +/-0.00091     -642.5      0.00025      II 
2,455,069.99799       +/-0.00060     -642.0     -0.00124      I  
2,455,070.93697       +/-0.00062     -641.0     -0.00117      I  
2,455,071.40792       +/-0.00078     -640.5      0.00032      II 
2,455,071.87575       +/-0.00056     -640.0     -0.00129      I  
2,455,072.34678       +/-0.00068     -639.5      0.00028      II 
2,455,072.81492       +/-0.00045     -639.0     -0.00103      I  
2,455,073.75378       +/-0.00032     -638.0     -0.00107      I  
2,455,075.63157       +/-0.00014     -636.0     -0.00109      I  
2,455,076.10218       +/-0.00068     -635.5      0.00006      II 
2,455,076.57036       +/-0.00029     -635.0     -0.00121      I  
2,455,077.04084       +/-0.00083     -634.5     -0.00018      II 
2,455,077.50955       +/-0.00028     -634.0     -0.00092      I  
2,455,078.44834       +/-0.00040     -633.0     -0.00104      I  
2,455,079.38712       +/-0.00049     -632.0     -0.00116      I  
2,455,079.85760       +/-0.00084     -631.5     -0.00013      II 
2,455,080.32625       +/-0.00049     -631.0     -0.00094      I  
2,455,081.26514       +/-0.00062     -630.0     -0.00095      I  
2,455,082.20397       +/-0.00050     -629.0     -0.00103      I  
2,455,082.67399       +/-0.00048     -628.5     -0.00046      II  
2,455,083.14291       +/-0.00039     -628.0     -0.00099      I  
2,455,084.08178       +/-0.00025     -627.0     -0.00103      I  
2,455,084.55245       +/-0.00069     -626.5      0.00018      II 
2,455,085.02068       +/-0.00023     -626.0     -0.00103      I  
2,455,085.95980       +/-0.00025     -625.0     -0.00082      I  
2,455,086.43043       +/-0.00026     -624.5      0.00035      II 
2,455,086.89871       +/-0.00041     -624.0     -0.00081      I  
2,455,087.83751       +/-0.00051     -623.0     -0.00092      I  
2,455,090.65425       +/-0.00051     -620.0     -0.00089      I  
2,455,091.12568       +/-0.00061     -619.5      0.00107      II 
2,455,093.47093       +/-0.00021     -617.0     -0.00093      I  
2,455,093.94176       +/-0.00059     -616.5      0.00044      II 
2,455,095.34875       +/-0.00018     -615.0     -0.00092      I  
2,455,096.28753       +/-0.00031     -614.0     -0.00104      I  
2,455,096.75825       +/-0.00055     -613.5      0.00021      II 
2,455,097.22663       +/-0.00058     -613.0     -0.00085      I  
2,455,098.16541       +/-0.00046     -612.0     -0.00098      I  
2,455,099.10431       +/-0.00048     -611.0     -0.00098      I  
2,455,100.04331       +/-0.00052     -610.0     -0.00089      I  
2,455,100.98197       +/-0.00053     -609.0     -0.00113      I  
2,455,101.45306       +/-0.00088     -608.5      0.00050      II 
2,455,101.92094       +/-0.00042     -608.0     -0.00107      I  
2,455,102.39252       +/-0.00094     -607.5      0.00105      II 
2,455,102.85994       +/-0.00019     -607.0     -0.00097      I  
2,455,103.79888       +/-0.00017     -606.0     -0.00094      I  
2,455,104.27082       +/-0.00035     -605.5      0.00154      II 
2,455,104.73782       +/-0.00022     -605.0     -0.00090      I  
2,455,105.67674       +/-0.00039     -604.0     -0.00089      I  
2,455,106.14771       +/-0.00081     -603.5      0.00062      II 
2,455,106.61565       +/-0.00050     -603.0     -0.00088      I  
2,455,107.08610       +/-0.00086     -602.5      0.00011      II 
2,455,107.55450       +/-0.00058     -602.0     -0.00094      I  
2,455,108.49346       +/-0.00058     -601.0     -0.00088      I  
2,455,110.37116       +/-0.00053     -599.0     -0.00099      I  
2,455,110.84234       +/-0.00095     -598.5      0.00073      II 
2,455,111.31005       +/-0.00037     -598.0     -0.00101      I  
2,455,111.78009       +/-0.00054     -597.5     -0.00042      II 
2,455,112.24906       +/-0.00028     -597.0     -0.00090      I  
2,455,113.18798       +/-0.00011     -596.0     -0.00089      I  
2,455,114.59703       +/-0.00074     -594.5     -0.00020      II 
2,455,115.06587       +/-0.00022     -594.0     -0.00081      I  
2,455,116.00463       +/-0.00035     -593.0     -0.00095      I  
2,455,116.47485       +/-0.00083     -592.5     -0.00019      II 
2,455,116.94353       +/-0.00046     -592.0     -0.00096      I  
2,455,117.41466       +/-0.00087     -591.5      0.00071      II 
2,455,117.88256       +/-0.00046     -591.0     -0.00083      I  
2,455,118.82128       +/-0.00053     -590.0     -0.00102      I  
2,455,119.29174       +/-0.00049     -589.5     -0.00001      II 
2,455,119.76033       +/-0.00054     -589.0     -0.00087      I  
2,455,120.69913       +/-0.00043     -588.0     -0.00098      I  
2,455,121.16852       +/-0.00058     -587.5     -0.00104      II 
2,455,121.63815       +/-0.00037     -587.0     -0.00086      I  
2,455,122.57710       +/-0.00013     -586.0     -0.00082      I  
2,455,125.39388       +/-0.00042     -583.0     -0.00076      I  
2,455,126.33277       +/-0.00054     -582.0     -0.00077      I  
2,455,126.80362       +/-0.00095     -581.5      0.00062      II 
2,455,127.27147       +/-0.00067     -581.0     -0.00098      I  
2,455,127.74229       +/-0.00085     -580.5      0.00038      II 
2,455,128.21067       +/-0.00057     -580.0     -0.00068      I  
2,455,129.14945       +/-0.00058     -579.0     -0.00081      I  
2,455,129.62073       +/-0.00098     -578.5      0.00101      II 
2,455,130.08823       +/-0.00058     -578.0     -0.00093      I  
2,455,131.02716       +/-0.00026     -577.0     -0.00091      I  
2,455,131.49812       +/-0.00070     -576.5      0.00059      II 
2,455,131.96588       +/-0.00036     -576.0     -0.00109      I  
2,455,132.90496       +/-0.000 6     -575.0     -0.00092      I  
2,455,133.84386       +/-0.00019     -574.0     -0.00092      I  
2,455,134.31502       +/-0.00059     -573.5      0.00078      II 
2,455,134.78282       +/-0.00037     -573.0     -0.00087      I  
2,455,135.25463       +/-0.00065     -572.5      0.00148      II 
2,455,135.72166       +/-0.00039     -572.0     -0.00093      I  
2,455,136.66051       +/-0.00047     -571.0     -0.00099      I  
2,455,137.13245       +/-0.00042     -570.5      0.00149      II 
2,455,137.59947       +/-0.00051     -570.0     -0.00093      I  
2,455,138.53834       +/-0.00054     -569.0     -0.00097      I  
2,455,139.47728       +/-0.00055     -568.0     -0.00093      I  
2,455,139.94898       +/-0.00076     -567.5      0.00131      II 
2,455,140.41609       +/-0.00043     -567.0     -0.00103      I  
2,455,141.82719       +/-0.00054     -565.5      0.00170      II 
2,455,142.29422       +/-0.000 5     -565.0     -0.00071      I  
2,455,142.76489       +/-0.00029     -564.5      0.00050      II 
2,455,143.23307       +/-0.00018     -564.0     -0.00076      I  
2,455,144.17216       +/-0.00035     -563.0     -0.00058      I  
2,455,144.64207       +/-0.00096     -562.5     -0.00012      II 
2,455,145.11087       +/-0.00054     -562.0     -0.00077      I  
2,455,145.58111       +/-0.00076     -561.5      0.00000      II 
2,455,146.04980       +/-0.00058     -561.0     -0.00075      I  
2,455,146.98884       +/-0.00061     -560.0     -0.00061      I  
2,455,147.45917       +/-0.00076     -559.5      0.00025      II 
2,455,147.92769       +/-0.00061     -559.0     -0.00067      I  
2,455,148.86646       +/-0.00056     -558.0     -0.00081      I  
2,455,149.33620       +/-0.00045     -557.5     -0.00052      II 
2,455,149.80533       +/-0.00039     -557.0     -0.00084      I  
2,455,150.74436       +/-0.00029     -556.0     -0.00072      I  
2,455,151.21419       +/-0.00071     -555.5     -0.00034      II 
2,455,151.68317       +/-0.00021     -555.0     -0.00081      I  
2,455,152.15366       +/-0.00086     -554.5      0.00022      II 
2,455,152.62210       +/-0.00014     -554.0     -0.00079      I  
2,455,153.09202       +/-0.00074     -553.5     -0.00032      II 
2,455,153.56103       +/-0.00022     -553.0     -0.00076      I  
2,455,154.03141       +/-0.00087     -552.5      0.00016      II 
2,455,157.31668       +/-0.00056     -549.0     -0.00073      I  
2,455,157.78657       +/-0.00065     -548.5     -0.00029      II 
2,455,158.25533       +/-0.00053     -548.0     -0.00099      I  
2,455,158.72610       +/-0.00054     -547.5      0.00032      II 
2,455,159.19436       +/-0.00049     -547.0     -0.00086      I  
2,455,159.66594       +/-0.00063     -546.5      0.00126      II 
2,455,160.13333       +/-0.00026     -546.0     -0.00080      I  
2,455,161.07220       +/-0.00024     -545.0     -0.00083      I  
2,455,162.01109       +/-0.00014     -544.0     -0.00085      I  
2,455,162.48232       +/-0.000 6     -543.5      0.00092      II 
2,455,162.95005       +/-0.00025     -543.0     -0.00079      I  
2,455,163.88892       +/-0.00046     -542.0     -0.00083      I  
2,455,164.82772       +/-0.00055     -541.0     -0.00093      I  
2,455,165.29863       +/-0.00073     -540.5      0.00052      II 
2,455,165.76676       +/-0.00063     -540.0     -0.00080      I  
2,455,166.23839       +/-0.00097     -539.5      0.00137      II 
2,455,166.70562       +/-0.00060     -539.0     -0.00084      I  
2,455,167.17691       +/-0.00042     -538.5      0.00098      II 
2,455,167.64445       +/-0.00055     -538.0     -0.00092      I  
2,455,168.58343       +/-0.00048     -537.0     -0.00084      I  
2,455,169.05470       +/-0.00071     -536.5      0.00096      II 
2,455,169.52214       +/-0.00025     -536.0     -0.00104      I  
2,455,169.99335       +/-0.00052     -535.5      0.00071      II 
2,455,170.46117       +/-0.000 9     -535.0     -0.00091      I  
2,455,171.40001       +/-0.000 9     -534.0     -0.00098      I  
2,455,172.33902       +/-0.00054     -533.0     -0.00087      I  
2,455,173.27798       +/-0.00024     -532.0     -0.00082      I  
2,455,174.21676       +/-0.00040     -531.0     -0.00094      I  
2,455,175.15561       +/-0.00047     -530.0     -0.00100      I  
2,455,176.09462       +/-0.00050     -529.0     -0.00090      I  
2,455,176.56591       +/-0.00066     -528.5      0.00093      II 
2,455,177.03348       +/-0.00053     -528.0     -0.00094      I  
2,455,177.50518       +/-0.00065     -527.5      0.00130      II 
2,455,177.97232       +/-0.00051     -527.0     -0.00101      I  
2,455,178.91139       +/-0.00040     -526.0     -0.00084      I  
2,455,179.38294       +/-0.00046     -525.5      0.00125      II 
2,455,180.32091       +/-0.00062     -524.5      0.00031      II 
2,455,180.78912       +/-0.000 7     -524.0     -0.00092      I  
2,455,181.72828       +/-0.00018     -523.0     -0.00067      I  
2,455,186.42275       +/-0.00056     -518.0     -0.00072      I  
2,455,186.89258       +/-0.00052     -517.5     -0.00034      II 
2,455,187.36131       +/-0.00053     -517.0     -0.00107      I  
2,455,187.83185       +/-0.00035     -516.5      0.00001      II 
2,455,188.30039       +/-0.00037     -516.0     -0.00089      I  
2,455,188.77042       +/-0.00094     -515.5     -0.00032      II 
2,455,189.23926       +/-0.00029     -515.0     -0.00093      I  
2,455,189.70933       +/-0.00033     -514.5     -0.00031      II 
2,455,190.17836       +/-0.00015     -514.0     -0.00073      I  
2,455,190.64954       +/-0.00089     -513.5      0.00099      II 
2,455,191.11725       +/-0.000 5     -513.0     -0.00075      I  
2,455,191.58728       +/-0.00000     -512.5     -0.00017      II 
2,455,192.05612       +/-0.00030     -512.0     -0.00078      I  
2,455,192.99501       +/-0.00040     -511.0     -0.00080      I  
2,455,193.93386       +/-0.00045     -510.0     -0.00085      I  
2,455,194.87274       +/-0.00054     -509.0     -0.00088      I  
2,455,195.81167       +/-0.00051     -508.0     -0.00085      I  
2,455,196.28213       +/-0.00090     -507.5      0.00014      II 
2,455,196.75060       +/-0.00052     -507.0     -0.00083      I  
2,455,197.68942       +/-0.00048     -506.0     -0.00091      I  
2,455,198.62844       +/-0.00028     -505.0     -0.00080      I  
2,455,199.09899       +/-0.00082     -504.5      0.00029      II 
2,455,199.56738       +/-0.000 5     -504.0     -0.00076      I  
2,455,200.50618       +/-0.00023     -503.0     -0.00087      I  
2,455,200.97706       +/-0.00062     -502.5      0.00055      II 
2,455,201.44525       +/-0.00033     -502.0     -0.00071      I  
2,455,202.38403       +/-0.00050     -501.0     -0.00083      I  
2,455,202.85493       +/-0.00051     -500.5      0.00061      II 
2,455,204.73244       +/-0.00042     -498.5      0.00031      II 
2,455,205.20069       +/-0.00056     -498.0     -0.00089      I  
2,455,205.67224       +/-0.00052     -497.5      0.00120      II 
2,455,206.13972       +/-0.00053     -497.0     -0.00076      I  
2,455,206.60989       +/-0.00087     -496.5     -0.00004      II 
2,455,207.07836       +/-0.00026     -496.0     -0.00103      I  
2,455,207.54938       +/-0.00059     -495.5      0.00053      II 
2,455,208.01748       +/-0.00024     -495.0     -0.00081      I  
2,455,208.48895       +/-0.00091     -494.5      0.00120      II 
2,455,208.95637       +/-0.00013     -494.0     -0.00083      I  
2,455,209.89531       +/-0.00017     -493.0     -0.00079      I  
2,455,210.83431       +/-0.00023     -492.0     -0.00070      I  
2,455,211.77313       +/-0.00035     -491.0     -0.00078      I  
2,455,212.71202       +/-0.00046     -490.0     -0.00080      I  
2,455,213.18241       +/-0.00078     -489.5      0.00013      II 
2,455,213.65094       +/-0.00051     -489.0     -0.00078      I  
2,455,214.12122       +/-0.00086     -488.5      0.00004      II 
2,455,214.58983       +/-0.00052     -488.0     -0.00080      I  
2,455,215.06091       +/-0.00097     -487.5      0.00082      II 
2,455,215.52878       +/-0.00051     -487.0     -0.00075      I  
2,455,215.99905       +/-0.00000     -486.5      0.00006      II 
2,455,217.40660       +/-0.00026     -485.0     -0.00074      I  
2,455,217.87655       +/-0.00044     -484.5     -0.00025      II 
2,455,218.34554       +/-0.00016     -484.0     -0.00071      I  
2,455,218.81562       +/-0.00091     -483.5     -0.00008      II 
2,455,220.22337       +/-0.00033     -482.0     -0.00069      I  
2,455,221.16249       +/-0.00044     -481.0     -0.00047      I  
2,455,222.10109       +/-0.00062     -480.0     -0.00078      I  
2,455,223.04004       +/-0.00062     -479.0     -0.00073      I  
2,455,223.97907       +/-0.00054     -478.0     -0.00061      I  
2,455,224.44883       +/-0.00099     -477.5     -0.00030      II 
2,455,224.91768       +/-0.00051     -477.0     -0.00090      I  
2,455,225.38926       +/-0.00095     -476.5      0.00121      II 
2,455,225.85673       +/-0.00037     -476.0     -0.00076      I  
2,455,226.32673       +/-0.00089     -475.5     -0.00021      II 
2,455,226.79558       +/-0.00016     -475.0     -0.00082      I  
2,455,227.26553       +/-0.00054     -474.5     -0.00032      II 
2,455,227.73462       +/-0.00019     -474.0     -0.00068      I  
2,455,228.20539       +/-0.00033     -473.5      0.00063      II 
2,455,228.67347       +/-0.00026     -473.0     -0.00074      I  
2,455,229.61240       +/-0.00025     -472.0     -0.00071      I  
2,455,234.30689       +/-0.00047     -467.0     -0.00075      I  
2,455,234.77795       +/-0.00048     -466.5      0.00085      II 
2,455,235.24521       +/-0.00076     -466.0     -0.00133      I  
2,455,235.71610       +/-0.00021     -465.5      0.00010      II 
2,455,236.18457       +/-0.00017     -465.0     -0.00088      I  
2,455,237.12361       +/-0.000 9     -464.0     -0.00074      I  
2,455,238.06239       +/-0.00031     -463.0     -0.00087      I  
2,455,238.53305       +/-0.00027     -462.5      0.00033      II 
2,455,239.00148       +/-0.00043     -462.0     -0.00068      I  
2,455,239.94031       +/-0.00054     -461.0     -0.00076      I  
2,455,240.87914       +/-0.00065     -460.0     -0.00083      I  
2,455,241.81797       +/-0.00061     -459.0     -0.00091      I  
2,455,242.75687       +/-0.00054     -458.0     -0.00091      I  
2,455,243.22813       +/-0.00062     -457.5      0.00089      II 
2,455,243.69586       +/-0.00054     -457.0     -0.00083      I  
2,455,244.63463       +/-0.00030     -456.0     -0.00096      I  
2,455,245.57366       +/-0.000 4     -455.0     -0.00084      I  
2,455,246.04488       +/-0.00089     -454.5      0.00092      II 
2,455,246.51259       +/-0.000 7     -454.0     -0.00081      I  
2,455,247.45154       +/-0.00022     -453.0     -0.00077      I  
2,455,248.39032       +/-0.00037     -452.0     -0.00089      I  
2,455,248.86068       +/-0.00067     -451.5      0.00000      II 
2,455,249.32922       +/-0.00041     -451.0     -0.00090      I  
2,455,250.26824       +/-0.00048     -450.0     -0.00078      I  
2,455,251.20694       +/-0.00053     -449.0     -0.00099      I  
2,455,252.14613       +/-0.00051     -448.0     -0.00070      I  
2,455,253.08488       +/-0.00043     -447.0     -0.00086      I  
2,455,254.49476       +/-0.00039     -445.5      0.00065      II 
2,455,254.96307       +/-0.000 2     -445.0     -0.00048      I  
2,455,255.90167       +/-0.00015     -444.0     -0.00079      I  
2,455,256.37172       +/-0.00087     -443.5     -0.00019      II 
2,455,256.84078       +/-0.00037     -443.0     -0.00058      I  
2,455,257.31095       +/-0.00087     -442.5      0.00013      II 
2,455,257.77957       +/-0.00050     -442.0     -0.00070      I  
2,455,258.71855       +/-0.00058     -441.0     -0.00062      I  
2,455,259.65744       +/-0.00063     -440.0     -0.00064      I  
2,455,260.59630       +/-0.00056     -439.0     -0.00068      I  
2,455,261.53519       +/-0.00057     -438.0     -0.00070      I  
2,455,262.47392       +/-0.00035     -437.0     -0.00087      I  
2,455,262.94421       +/-0.00051     -436.5     -0.00003      II 
2,455,263.41296       +/-0.00013     -436.0     -0.00074      I  
2,455,263.88315       +/-0.00055     -435.5     -0.00000      II 
2,455,264.35185       +/-0.00013     -435.0     -0.00075      I  
2,455,264.82243       +/-0.00074     -434.5      0.00037      II 
2,455,265.29085       +/-0.00020     -434.0     -0.00066      I  
2,455,266.22972       +/-0.00028     -433.0     -0.00069      I  
2,455,267.16863       +/-0.00038     -432.0     -0.00069      I  
2,455,267.63912       +/-0.00057     -431.5      0.00034      II 
2,455,268.10736       +/-0.00050     -431.0     -0.00086      I  
2,455,269.04655       +/-0.00058     -430.0     -0.00058      I  
2,455,269.51782       +/-0.00088     -429.5      0.00123      II 
2,455,269.98543       +/-0.00052     -429.0     -0.00060      I  
2,455,270.45622       +/-0.00072     -428.5      0.00073      II 
2,455,270.92404       +/-0.00048     -428.0     -0.00090      I  
2,455,271.39447       +/-0.00052     -427.5      0.00007      II 
2,455,271.86317       +/-0.00025     -427.0     -0.00067      I  
2,455,272.80189       +/-0.000 8     -426.0     -0.00086      I  
2,455,273.74089       +/-0.00017     -425.0     -0.00076      I  
2,455,274.21219       +/-0.00016     -424.5      0.00107      II 
2,455,274.68003       +/-0.00032     -424.0     -0.00053      I  
2,455,276.55763       +/-0.00099     -422.0     -0.00074      I  
2,455,277.49651       +/-0.00060     -421.0     -0.00076      I  
2,455,278.43544       +/-0.00058     -420.0     -0.00074      I  
2,455,279.37429       +/-0.00058     -419.0     -0.00080      I  
2,455,280.31310       +/-0.00028     -418.0     -0.00089      I  
2,455,280.78464       +/-0.00055     -417.5      0.00119      II 
2,455,281.25205       +/-0.00026     -417.0     -0.00085      I  
2,455,281.72303       +/-0.00077     -416.5      0.00067      II 
2,455,282.19101       +/-0.00014     -416.0     -0.00079      I  
2,455,283.12993       +/-0.00017     -415.0     -0.00078      I  
2,455,283.60173       +/-0.00075     -414.5      0.00156      II 
2,455,284.06870       +/-0.00030     -414.0     -0.00091      I  
2,455,284.53963       +/-0.00082     -413.5      0.00056      II 
2,455,285.00775       +/-0.00038     -413.0     -0.00077      I  
2,455,285.94644       +/-0.00050     -412.0     -0.00098      I  
2,455,287.82445       +/-0.00051     -410.0     -0.00078      I  
2,455,288.29559       +/-0.00076     -409.5      0.00090      II 
2,455,288.76327       +/-0.00046     -409.0     -0.00087      I  
2,455,289.23492       +/-0.00051     -408.5      0.00132      II 
2,455,289.70231       +/-0.00026     -408.0     -0.00073      I  
2,455,290.64111       +/-0.00017     -407.0     -0.00084      I  
2,455,291.11179       +/-0.00076     -406.5      0.00038      II 
2,455,291.58015       +/-0.00020     -406.0     -0.00070      I  
2,455,292.05048       +/-0.00083     -405.5      0.00017      II 
2,455,292.51903       +/-0.00038     -405.0     -0.00073      I  
2,455,293.45794       +/-0.00051     -404.0     -0.00072      I  
2,455,294.39690       +/-0.00062     -403.0     -0.00067      I  
2,455,295.33577       +/-0.00060     -402.0     -0.00070      I  
2,455,296.27469       +/-0.00056     -401.0     -0.00069      I  
2,455,297.21340       +/-0.00052     -400.0     -0.00088      I  
2,455,298.15246       +/-0.00033     -399.0     -0.00073      I  
2,455,298.62252       +/-0.00067     -398.5     -0.00012      II 
2,455,299.09119       +/-0.00030     -398.0     -0.00090      I  
2,455,299.56167       +/-0.00057     -397.5      0.00011      II 
2,455,300.03032       +/-0.00011     -397.0     -0.00068      I  
2,455,300.50134       +/-0.00091     -396.5      0.00088      II 
2,455,300.96931       +/-0.00018     -396.0     -0.00059      I  
2,455,301.43916       +/-0.00074     -395.5     -0.00020      II 
2,455,301.90802       +/-0.00034     -395.0     -0.00079      I  
2,455,302.37858       +/-0.00098     -394.5      0.00031      II 
2,455,302.84709       +/-0.00038     -394.0     -0.00062      I  
2,455,303.78584       +/-0.00048     -393.0     -0.00078      I  
2,455,304.25574       +/-0.00094     -392.5     -0.00033      II 
2,455,305.19545       +/-0.00094     -391.5      0.00046      II 
2,455,305.66376       +/-0.00052     -391.0     -0.00067      I  
2,455,306.13419       +/-0.00049     -390.5      0.00030      II 
2,455,306.60258       +/-0.00047     -390.0     -0.00076      I  
2,455,307.54157       +/-0.00035     -389.0     -0.00067      I  
2,455,309.41945       +/-0.00034     -387.0     -0.00060      I  
2,455,310.35838       +/-0.00031     -386.0     -0.00058      I  
2,455,311.29725       +/-0.00055     -385.0     -0.00061      I  
2,455,311.76763       +/-0.00078     -384.5      0.00031      II 
2,455,312.23612       +/-0.00062     -384.0     -0.00065      I  
2,455,313.17512       +/-0.00061     -383.0     -0.00055      I  
2,455,314.11395       +/-0.00055     -382.0     -0.00063      I  
2,455,314.58423       +/-0.00049     -381.5      0.00019      II 
2,455,315.05287       +/-0.00053     -381.0     -0.00061      I  
2,455,315.52374       +/-0.00073     -380.5      0.00080      II 
2,455,315.99162       +/-0.00036     -380.0     -0.00077      I  
2,455,316.46237       +/-0.00087     -379.5      0.00052      II 
2,455,316.93051       +/-0.00034     -379.0     -0.00078      I  
2,455,317.86966       +/-0.00015     -378.0     -0.00054      I  
2,455,318.80838       +/-0.00023     -377.0     -0.00072      I  
2,455,319.27934       +/-0.00074     -376.5      0.00078      II 
2,455,319.74763       +/-0.00040     -376.0     -0.00038      I  
2,455,320.68628       +/-0.00040     -375.0     -0.00063      I  
2,455,321.15659       +/-0.00094     -374.5      0.00022      II 
2,455,321.62501       +/-0.00050     -374.0     -0.00081      I  
2,455,322.56408       +/-0.00053     -373.0     -0.00064      I  
2,455,323.50290       +/-0.00054     -372.0     -0.00073      I  
2,455,323.97410       +/-0.00096     -371.5      0.00101      II 
2,455,324.44179       +/-0.00044     -371.0     -0.00074      I  
2,455,325.38075       +/-0.00019     -370.0     -0.00069      I  
2,455,326.31962       +/-0.00012     -369.0     -0.00072      I  
2,455,326.79109       +/-0.00089     -368.5      0.00128      II 
2,455,327.25865       +/-0.00028     -368.0     -0.00060      I  
2,455,327.72894       +/-0.00076     -367.5      0.00023      II 
2,455,328.19752       +/-0.00036     -367.0     -0.00063      I  
2,455,329.13638       +/-0.00055     -366.0     -0.00068      I  
2,455,330.07534       +/-0.00059     -365.0     -0.00062      I  
2,455,331.01428       +/-0.00061     -364.0     -0.00059      I  
2,455,331.48595       +/-0.00084     -363.5      0.00162      II 
2,455,331.95300       +/-0.00061     -363.0     -0.00078      I  
2,455,332.42387       +/-0.00058     -362.5      0.00063      II 
2,455,332.89207       +/-0.00047     -362.0     -0.00061      I  
2,455,333.83084       +/-0.00037     -361.0     -0.00075      I  
2,455,334.76927       +/-0.00079     -360.0     -0.00122      I  
2,455,335.24108       +/-0.00040     -359.5      0.00113      II 
2,455,335.70881       +/-0.00013     -359.0     -0.00059      I  
2,455,336.64760       +/-0.00027     -358.0     -0.00070      I  
2,455,338.52545       +/-0.00040     -356.0     -0.00066      I  
2,455,338.99578       +/-0.00053     -355.5      0.00021      II 
2,455,339.46426       +/-0.00049     -355.0     -0.00076      I  
2,455,340.40339       +/-0.00052     -354.0     -0.00053      I  
2,455,341.34213       +/-0.00053     -353.0     -0.00070      I  
2,455,341.81342       +/-0.00086     -352.5      0.00113      II 
2,455,342.28107       +/-0.00054     -352.0     -0.00066      I  
2,455,343.22000       +/-0.00027     -351.0     -0.00064      I  
2,455,344.15901       +/-0.000 9     -350.0     -0.00053      I  
2,455,345.09782       +/-0.00027     -349.0     -0.00063      I  
2,455,345.56753       +/-0.00048     -348.5     -0.00037      II 
2,455,346.03683       +/-0.00037     -348.0     -0.00052      I  
2,455,346.97575       +/-0.00054     -347.0     -0.00051      I  
2,455,347.91450       +/-0.00063     -346.0     -0.00066      I  
2,455,348.38493       +/-0.00085     -345.5      0.00031      II 
2,455,349.32466       +/-0.00059     -344.5      0.00113      II 
2,455,349.79243       +/-0.00055     -344.0     -0.00054      I  
2,455,351.20187       +/-0.00081     -342.5      0.00053      II 
2,455,351.67008       +/-0.00031     -342.0     -0.00070      I  
2,455,352.14052       +/-0.00061     -341.5      0.00027      II 
2,455,352.60910       +/-0.00027     -341.0     -0.00059      I  
2,455,353.07997       +/-0.00070     -340.5      0.00082      II 
2,455,353.54809       +/-0.00011     -340.0     -0.00050      I  
2,455,354.01870       +/-0.00048     -339.5      0.00064      II 
2,455,354.48701       +/-0.00022     -339.0     -0.00049      I  
2,455,354.95830       +/-0.00090     -338.5      0.00134      II 
2,455,355.42600       +/-0.00031     -338.0     -0.00040      I  
2,455,356.36484       +/-0.00043     -337.0     -0.00047      I  
2,455,357.30365       +/-0.00048     -336.0     -0.00057      I  
2,455,358.24257       +/-0.00058     -335.0     -0.00055      I  
2,455,358.71306       +/-0.00083     -334.5      0.00048      II 
2,455,359.18154       +/-0.00051     -334.0     -0.00049      I  
2,455,359.65319       +/-0.00059     -333.5      0.00170      II 
2,455,360.12038       +/-0.00043     -333.0     -0.00055      I  
2,455,361.05923       +/-0.00028     -332.0     -0.00061      I  
2,455,361.53124       +/-0.00093     -331.5      0.00194      II 
2,455,361.99829       +/-0.00018     -331.0     -0.00045      I  
2,455,362.46946       +/-0.00042     -330.5      0.00126      II 
2,455,362.93720       +/-0.00020     -330.0     -0.00045      I  
2,455,363.40789       +/-0.00029     -329.5      0.00078      II 
2,455,363.87616       +/-0.00042     -329.0     -0.00039      I  
2,455,364.81493       +/-0.00052     -328.0     -0.00053      I  
2,455,365.75396       +/-0.00058     -327.0     -0.00040      I  
2,455,367.16428       +/-0.00061     -325.5      0.00155      II 
2,455,367.63161       +/-0.00057     -325.0     -0.00056      I  
2,455,368.57073       +/-0.00051     -324.0     -0.00035      I  
2,455,369.04188       +/-0.00076     -323.5      0.00134      II 
2,455,369.50936       +/-0.00036     -323.0     -0.00062      I  
2,455,369.98077       +/-0.00064     -322.5      0.00133      II 
2,455,370.44836       +/-0.00024     -322.0     -0.00053      I  
2,455,372.79753       +/-0.00032     -319.5      0.00137      II 
2,455,373.26516       +/-0.00032     -319.0     -0.00044      I  
2,455,374.20399       +/-0.00039     -318.0     -0.00052      I  
2,455,375.14290       +/-0.00050     -317.0     -0.00051      I  
2,455,376.08191       +/-0.00052     -316.0     -0.00041      I  
2,455,377.49251       +/-0.00050     -314.5      0.00182      II 
2,455,377.95955       +/-0.00047     -314.0     -0.00058      I  
2,455,378.43011       +/-0.00077     -313.5      0.00052      II 
2,455,378.89862       +/-0.00027     -313.0     -0.00041      I  
2,455,379.37028       +/-0.00067     -312.5      0.00178      II 
2,455,379.83747       +/-0.00019     -312.0     -0.00047      I  
2,455,380.30871       +/-0.00050     -311.5      0.00131      II 
2,455,380.77638       +/-0.00026     -311.0     -0.00046      I  
2,455,381.24693       +/-0.00083     -310.5      0.00062      II 
2,455,381.71543       +/-0.00033     -310.0     -0.00032      I  
2,455,382.18561       +/-0.00023     -309.5      0.00040      II 
2,455,382.65413       +/-0.00055     -309.0     -0.00052      I  
2,455,383.59325       +/-0.00056     -308.0     -0.00031      I  
2,455,384.53207       +/-0.00066     -307.0     -0.00040      I  
2,455,385.00253       +/-0.00049     -306.5      0.00060      II 
2,455,385.47093       +/-0.00058     -306.0     -0.00044      I  
2,455,386.40987       +/-0.00051     -305.0     -0.00041      I  
2,455,387.34848       +/-0.00032     -304.0     -0.00070      I  
2,455,387.81964       +/-0.00057     -303.5      0.00100      II 
2,455,388.28762       +/-0.00028     -303.0     -0.00047      I  
2,455,388.75811       +/-0.00091     -302.5      0.00056      II 
2,455,389.22652       +/-0.00017     -302.0     -0.00047      I  
2,455,389.69731       +/-0.00042     -301.5      0.00086      II 
2,455,390.16547       +/-0.00026     -301.0     -0.00043      I  
2,455,390.63700       +/-0.00064     -300.5      0.00164      II 
2,455,391.10440       +/-0.00036     -300.0     -0.00040      I  
2,455,392.04319       +/-0.00044     -299.0     -0.00052      I  
2,455,392.51449       +/-0.00084     -298.5      0.00132      II 
2,455,392.98214       +/-0.00047     -298.0     -0.00047      I  
2,455,393.92102       +/-0.00050     -297.0     -0.00050      I  
2,455,394.39212       +/-0.00071     -296.5      0.00114      II 
2,455,394.86000       +/-0.00051     -296.0     -0.00042      I  
2,455,395.33126       +/-0.00090     -295.5      0.00138      II 
2,455,395.79868       +/-0.00051     -295.0     -0.00065      I  
2,455,396.26981       +/-0.00087     -294.5      0.00102      II 
2,455,396.73773       +/-0.00040     -294.0     -0.00050      I  
2,455,397.67667       +/-0.00029     -293.0     -0.00047      I  
2,455,398.14819       +/-0.00047     -292.5      0.00159      II 
2,455,398.61559       +/-0.00019     -292.0     -0.00045      I  
2,455,399.08731       +/-0.00042     -291.5      0.00181      II 
2,455,400.49338       +/-0.00049     -290.0     -0.00047      I  
2,455,400.96500       +/-0.00076     -289.5      0.00169      II 
2,455,401.43230       +/-0.00059     -289.0     -0.00046      I  
2,455,402.37109       +/-0.00064     -288.0     -0.00057      I  
2,455,402.84322       +/-0.00088     -287.5      0.00209      II 
2,455,403.31009       +/-0.00058     -287.0     -0.00048      I  
2,455,404.24893       +/-0.00055     -286.0     -0.00054      I  
2,455,405.18776       +/-0.00037     -285.0     -0.00062      I  
2,455,405.66010       +/-0.00081     -284.5      0.00226      II 
2,455,406.12668       +/-0.00038     -284.0     -0.00060      I  
2,455,407.06572       +/-0.00034     -283.0     -0.00047      I  
2,455,407.53806       +/-0.00093     -282.5      0.00241      II 
2,455,408.00472       +/-0.00012     -282.0     -0.00037      I  
2,455,408.47682       +/-0.00054     -281.5      0.00226      II 
2,455,408.94348       +/-0.00026     -281.0     -0.00052      I  
2,455,409.41515       +/-0.00042     -280.5      0.00169      II 
2,455,409.88242       +/-0.00036     -280.0     -0.00049      I  
2,455,410.35470       +/-0.00020     -279.5      0.00233      II 
2,455,410.82141       +/-0.00042     -279.0     -0.00040      I  
2,455,411.76018       +/-0.00048     -278.0     -0.00054      I  
2,455,412.23218       +/-0.00056     -277.5      0.00200      II 
2,455,412.69907       +/-0.00051     -277.0     -0.00055      I  
2,455,413.63803       +/-0.00051     -276.0     -0.00050      I  
2,455,414.57704       +/-0.00043     -275.0     -0.00039      I  
2,455,415.51576       +/-0.00039     -274.0     -0.00058      I  
2,455,415.98683       +/-0.00096     -273.5      0.00103      II 
2,455,416.45485       +/-0.00010     -273.0     -0.00039      I  
2,455,416.92587       +/-0.00057     -272.5      0.00117      II 
2,455,417.86468       +/-0.00021     -271.5      0.00107      II 
2,455,418.33254       +/-0.00040     -271.0     -0.00051      I  
2,455,418.80369       +/-0.00054     -270.5      0.00118      II 
2,455,419.27157       +/-0.00048     -270.0     -0.00039      I  
2,455,419.74254       +/-0.00078     -269.5      0.00112      II 
2,455,420.21048       +/-0.00058     -269.0     -0.00038      I  
2,455,420.68174       +/-0.00055     -268.5      0.00142      II 
2,455,421.14936       +/-0.00064     -268.0     -0.00041      I  
2,455,422.08820       +/-0.00061     -267.0     -0.00047      I  
2,455,422.55953       +/-0.00049     -266.5      0.00140      II 
2,455,423.02732       +/-0.00052     -266.0     -0.00026      I  
2,455,423.96601       +/-0.00049     -265.0     -0.00047      I  
2,455,424.90488       +/-0.00034     -264.0     -0.00051      I  
2,455,425.84383       +/-0.00021     -263.0     -0.00046      I  
2,455,426.78274       +/-0.00016     -262.0     -0.00046      I  
2,455,427.25378       +/-0.00060     -261.5      0.00112      II 
2,455,427.72171       +/-0.00029     -261.0     -0.00039      I  
2,455,428.66047       +/-0.00038     -260.0     -0.00054      I  
2,455,429.13119       +/-0.00091     -259.5      0.00072      II 
2,455,429.59954       +/-0.00046     -259.0     -0.00037      I  
2,455,430.07094       +/-0.00088     -258.5      0.00156      II 
2,455,430.53828       +/-0.00051     -258.0     -0.00054      I  
2,455,432.41634       +/-0.00052     -256.0     -0.00029      I  
2,455,432.88840       +/-0.00051     -255.5      0.00231      II 
2,455,433.35502       +/-0.00041     -255.0     -0.00051      I  
2,455,433.82610       +/-0.00079     -254.5      0.00110      II 
2,455,434.29363       +/-0.00065     -254.0     -0.00081      I  
2,455,434.76602       +/-0.00077     -253.5      0.00212      II 
2,455,435.23281       +/-0.00020     -253.0     -0.00053      I  
2,455,436.17173       +/-0.00034     -252.0     -0.00052      I  
2,455,436.64316       +/-0.00056     -251.5      0.00145      II 
2,455,437.11085       +/-0.00048     -251.0     -0.00031      I  
2,455,437.58221       +/-0.00080     -250.5      0.00159      II 
2,455,438.04951       +/-0.00055     -250.0     -0.00055      I  
2,455,438.52157       +/-0.00099     -249.5      0.00205      II 
2,455,438.98855       +/-0.00064     -249.0     -0.00042      I  
2,455,439.92742       +/-0.00064     -248.0     -0.00045      I  
2,455,440.86618       +/-0.00061     -247.0     -0.00060      I  
2,455,441.80514       +/-0.00050     -246.0     -0.00054      I  
2,455,442.74404       +/-0.00033     -245.0     -0.00055      I  
2,455,443.68296       +/-0.00028     -244.0     -0.00053      I  
2,455,444.15462       +/-0.00091     -243.5      0.00167      II 
2,455,444.62182       +/-0.00016     -243.0     -0.00058      I  
2,455,445.09408       +/-0.00090     -242.5      0.00222      II 
2,455,445.56084       +/-0.00026     -242.0     -0.00046      I  
2,455,446.49973       +/-0.00041     -241.0     -0.00048      I  
2,455,446.97156       +/-0.00058     -240.5      0.00189      II 
2,455,447.43861       +/-0.00038     -240.0     -0.00050      I  
2,455,447.91038       +/-0.00094     -239.5      0.00181      II 
2,455,448.37741       +/-0.00047     -239.0     -0.00061      I  
2,455,449.31642       +/-0.00049     -238.0     -0.00050      I  
2,455,450.25540       +/-0.00051     -237.0     -0.00043      I  
2,455,450.72695       +/-0.00099     -236.5      0.00166      II 
2,455,451.19408       +/-0.00054     -236.0     -0.00065      I  
2,455,451.66583       +/-0.00080     -235.5      0.00164      II 
2,455,452.60466       +/-0.00052     -234.5      0.00156      II 
2,455,453.07203       +/-0.00023     -234.0     -0.00051      I  
2,455,453.54338       +/-0.00085     -233.5      0.00138      II 
2,455,454.01104       +/-0.000 7     -233.0     -0.00041      I  
2,455,454.48266       +/-0.00072     -232.5      0.00175      II 
2,455,454.94997       +/-0.00029     -232.0     -0.00038      I  
2,455,455.42019       +/-0.00031     -231.5      0.00037      II 
2,455,455.88883       +/-0.00044     -231.0     -0.00043      I  
2,455,456.36025       +/-0.00068     -230.5      0.00153      II 
2,455,456.82792       +/-0.00054     -230.0     -0.00024      I  
2,455,457.29873       +/-0.00055     -229.5      0.00110      II 
2,455,457.76663       +/-0.00065     -229.0     -0.00044      I  
2,455,458.23759       +/-0.00066     -228.5      0.00106      II 
2,455,458.70572       +/-0.00062     -228.0     -0.00025      I  
2,455,459.64456       +/-0.00058     -227.0     -0.00032      I  
2,455,460.11459       +/-0.00092     -226.5      0.00025      II 
2,455,460.58331       +/-0.00058     -226.0     -0.00047      I  
2,455,461.52230       +/-0.00027     -225.0     -0.00039      I  
2,455,464.33906       +/-0.00018     -222.0     -0.00035      I  
2,455,465.27797       +/-0.00042     -221.0     -0.00034      I  
2,455,465.74888       +/-0.00032     -220.5      0.00111      II 
2,455,466.21685       +/-0.00039     -220.0     -0.00037      I  
2,455,467.15580       +/-0.00043     -219.0     -0.00032      I  
2,455,468.09468       +/-0.00049     -218.0     -0.00035      I  
2,455,469.03362       +/-0.00051     -217.0     -0.00031      I  
2,455,469.97248       +/-0.00052     -216.0     -0.00036      I  
2,455,470.91120       +/-0.00051     -215.0     -0.00054      I  
2,455,471.38298       +/-0.00078     -214.5      0.00178      II 
2,455,471.85038       +/-0.00023     -214.0     -0.00027      I  
2,455,472.78906       +/-0.00031     -213.0     -0.00049      I  
2,455,473.72799       +/-0.00030     -212.0     -0.00047      I  
2,455,474.66716       +/-0.00031     -211.0     -0.00020      I  
2,455,475.60589       +/-0.00052     -210.0     -0.00038      I  
2,455,476.07842       +/-0.00048     -209.5      0.00269      II 
2,455,476.54496       +/-0.00055     -209.0     -0.00021      I  
2,455,477.48382       +/-0.00058     -208.0     -0.00026      I  
2,455,477.95482       +/-0.00050     -207.5      0.00128      II 
2,455,478.42258       +/-0.00061     -207.0     -0.00040      I  
2,455,478.89494       +/-0.00082     -206.5      0.00250      II 
2,455,479.36142       +/-0.00052     -206.0     -0.00047      I  
2,455,480.30034       +/-0.00030     -205.0     -0.00045      I  
2,455,480.77234       +/-0.00079     -204.5      0.00208      II 
2,455,481.23935       +/-0.00034     -204.0     -0.00035      I  
2,455,482.17827       +/-0.000 6     -203.0     -0.00033      I  
2,455,482.64999       +/-0.00061     -202.5      0.00192      II 
2,455,483.58938       +/-0.00089     -201.5      0.00241      II 
2,455,484.05608       +/-0.00032     -201.0     -0.00033      I  
2,455,484.99503       +/-0.00032     -200.0     -0.00029      I  
2,455,485.46658       +/-0.00086     -199.5      0.00180      II 
2,455,485.93381       +/-0.00043     -199.0     -0.00041      I  
2,455,486.87274       +/-0.00049     -198.0     -0.00039      I  
2,455,487.81180       +/-0.00049     -197.0     -0.00024      I  
2,455,488.28317       +/-0.00082     -196.5      0.00167      II 
2,455,488.75049       +/-0.00057     -196.0     -0.00045      I  
2,455,489.22266       +/-0.00067     -195.5      0.00226      II 
2,455,489.68954       +/-0.00048     -195.0     -0.00031      I  
2,455,490.16023       +/-0.00094     -194.5      0.00092      II 
2,455,490.62837       +/-0.00038     -194.0     -0.00038      I  
2,455,491.09962       +/-0.00057     -193.5      0.00141      II 
2,455,491.56729       +/-0.00031     -193.0     -0.00037      I  
2,455,492.50626       +/-0.00016     -192.0     -0.00030      I  
2,455,492.97625       +/-0.00070     -191.5      0.00023      II 
2,455,494.38417       +/-0.00046     -190.0     -0.00020      I  
2,455,495.32303       +/-0.00056     -189.0     -0.00025      I  
2,455,495.79408       +/-0.00071     -188.5      0.00134      II 
2,455,496.26153       +/-0.00097     -188.0     -0.00065      I  
2,455,497.20082       +/-0.00058     -187.0     -0.00027      I  
2,455,498.13974       +/-0.00056     -186.0     -0.00025      I  
2,455,498.61116       +/-0.00058     -185.5      0.00171      II 
2,455,499.07855       +/-0.00037     -185.0     -0.00035      I  
2,455,500.01741       +/-0.00026     -184.0     -0.00039      I  
2,455,500.48829       +/-0.00059     -183.5      0.00103      II 
2,455,500.95654       +/-0.00026     -183.0     -0.00017      I  
2,455,501.42810       +/-0.00070     -182.5      0.00193      II 
2,455,501.89525       +/-0.00014     -182.0     -0.00036      I  
2,455,502.36597       +/-0.00042     -181.5      0.00090      II 
2,455,502.83426       +/-0.00021     -181.0     -0.00026      I  
2,455,503.30544       +/-0.00069     -180.5      0.00146      II 
2,455,503.77307       +/-0.00030     -180.0     -0.00035      I  
2,455,504.71196       +/-0.00043     -179.0     -0.00037      I  
2,455,505.65088       +/-0.00047     -178.0     -0.00035      I  
2,455,506.12270       +/-0.00057     -177.5      0.00200      II 
2,455,506.58989       +/-0.00046     -177.0     -0.00025      I  
2,455,507.52882       +/-0.00051     -176.0     -0.00022      I  
2,455,508.00033       +/-0.00071     -175.5      0.00182      II 
2,455,508.46748       +/-0.00055     -175.0     -0.00047      I  
2,455,509.40670       +/-0.00049     -174.0     -0.00015      I  
2,455,510.34535       +/-0.00029     -173.0     -0.00041      I  
2,455,511.28430       +/-0.000 8     -172.0     -0.00036      I  
2,455,511.75618       +/-0.00057     -171.5      0.00205      II 
2,455,512.22330       +/-0.00018     -171.0     -0.00027      I  
2,455,512.69445       +/-0.00079     -170.5      0.00142      II 
2,455,513.16208       +/-0.00046     -170.0     -0.00039      I  
2,455,515.03994       +/-0.00058     -168.0     -0.00035      I  
2,455,515.97891       +/-0.00063     -167.0     -0.00028      I  
2,455,516.45087       +/-0.00041     -166.5      0.00222      II 
2,455,516.91777       +/-0.00056     -166.0     -0.00033      I  
2,455,517.38747       +/-0.00089     -165.5     -0.00008      II 
2,455,517.85655       +/-0.00053     -165.0     -0.00045      I  
2,455,518.32856       +/-0.00054     -164.5      0.00210      II 
2,455,518.79558       +/-0.00037     -164.0     -0.00033      I  
2,455,519.73449       +/-0.00024     -163.0     -0.00032      I  
2,455,520.20598       +/-0.00083     -162.5      0.00171      II 
2,455,520.67350       +/-0.00025     -162.0     -0.00022      I  
2,455,521.61225       +/-0.00022     -161.0     -0.00037      I  
2,455,522.08242       +/-0.00076     -160.5      0.00034      II 
2,455,522.55121       +/-0.00023     -160.0     -0.00032      I  
2,455,524.42909       +/-0.00040     -158.0     -0.00025      I  
2,455,525.36816       +/-0.00047     -157.0     -0.00008      I  
2,455,526.30688       +/-0.00053     -156.0     -0.00027      I  
2,455,526.77783       +/-0.00076     -155.5      0.00122      II 
2,455,527.24583       +/-0.00052     -155.0     -0.00022      I  
2,455,528.18464       +/-0.00054     -154.0     -0.00032      I  
2,455,528.65479       +/-0.00072     -153.5      0.00037      II 
2,455,529.12351       +/-0.00046     -153.0     -0.00035      I  
2,455,529.59455       +/-0.00082     -152.5      0.00123      II 
2,455,530.06258       +/-0.00017     -152.0     -0.00019      I  
2,455,530.53323       +/-0.00025     -151.5      0.00100      II 
2,455,531.00141       +/-0.00027     -151.0     -0.00026      I  
2,455,531.47280       +/-0.00070     -150.5      0.00167      II 
2,455,532.41073       +/-0.00084     -149.5      0.00069      II 
2,455,532.87937       +/-0.00038     -149.0     -0.00011      I  
2,455,533.35004       +/-0.00092     -148.5      0.00109      II 
2,455,533.81817       +/-0.00059     -148.0     -0.00022      I  
2,455,534.28905       +/-0.00054     -147.5      0.00120      II 
2,455,534.75698       +/-0.00062     -147.0     -0.00031      I  
2,455,535.69606       +/-0.00056     -146.0     -0.00014      I  
2,455,536.63486       +/-0.00058     -145.0     -0.00024      I  
2,455,537.57371       +/-0.00039     -144.0     -0.00030      I  
2,455,538.51268       +/-0.00036     -143.0     -0.00023      I  
2,455,538.98368       +/-0.00056     -142.5      0.00130      II 
2,455,539.45149       +/-0.00028     -142.0     -0.00033      I  
2,455,539.92254       +/-0.00051     -141.5      0.00126      II 
2,455,540.39050       +/-0.00011     -141.0     -0.00023      I  
2,455,541.32941       +/-0.00025     -140.0     -0.00022      I  
2,455,541.79958       +/-0.00098     -139.5      0.00049      II 
2,455,542.26832       +/-0.00029     -139.0     -0.00022      I  
2,455,543.67853       +/-0.00086     -137.5      0.00163      II 
2,455,544.61757       +/-0.00081     -136.5      0.00176      II 
2,455,545.08508       +/-0.00047     -136.0     -0.00017      I  
2,455,545.55672       +/-0.00089     -135.5      0.00201      II 
2,455,546.02394       +/-0.00057     -135.0     -0.00022      I  
2,455,546.49422       +/-0.00099     -134.5      0.00060      II 
2,455,546.96279       +/-0.00053     -134.0     -0.00027      I  
2,455,547.43489       +/-0.00078     -133.5      0.00237      II 
2,455,547.90161       +/-0.00044     -133.0     -0.00036      I  
2,455,548.84047       +/-0.00035     -132.0     -0.00040      I  
2,455,549.31231       +/-0.00044     -131.5      0.00198      II 
2,455,549.77959       +/-0.000 6     -131.0     -0.00019      I  
2,455,550.71849       +/-0.00019     -130.0     -0.00019      I  
2,455,551.19013       +/-0.00058     -129.5      0.00199      II 
2,455,551.65743       +/-0.00036     -129.0     -0.00016      I  
2,455,568.55751       +/-0.00036     -111.0     -0.00037      I  
2,455,569.02864       +/-0.00038     -110.5      0.00130      II 
2,455,569.49666       +/-0.00023     -110.0     -0.00013      I  
2,455,569.96695       +/-0.00059     -109.5      0.00070      II 
2,455,570.43551       +/-0.00027     -109.0     -0.00018      I  
2,455,571.37428       +/-0.00050     -108.0     -0.00032      I  
2,455,571.84524       +/-0.00038     -107.5      0.00118      II 
2,455,572.31323       +/-0.00057     -107.0     -0.00027      I  
2,455,574.19100       +/-0.00061     -105.0     -0.00031      I  
2,455,574.66230       +/-0.00062     -104.5      0.00153      II 
2,455,575.12988       +/-0.00056     -104.0     -0.00034      I  
2,455,576.06871       +/-0.00039     -103.0     -0.00041      I  
2,455,576.54024       +/-0.00044     -102.5      0.00166      II 
2,455,577.00757       +/-0.00036     -102.0     -0.00046      I  
2,455,577.94662       +/-0.00022     -101.0     -0.00031      I  
2,455,578.41753       +/-0.00048     -100.5      0.00114      II 
2,455,578.88537       +/-0.00026     -100.0     -0.00047      I  
2,455,579.35670       +/-0.00036      -99.5      0.00140      II 
2,455,579.82445       +/-0.00021      -99.0     -0.00029      I  
2,455,580.29614       +/-0.00053      -98.5      0.00194      II 
2,455,580.76342       +/-0.00032      -98.0     -0.00023      I  
2,455,581.23468       +/-0.00055      -97.5      0.00157      II 
2,455,581.70211       +/-0.00049      -97.0     -0.00044      I  
2,455,582.64121       +/-0.00048      -96.0     -0.00025      I  
2,455,583.57995       +/-0.00053      -95.0     -0.00041      I  
2,455,584.51883       +/-0.00058      -94.0     -0.00044      I  
2,455,585.45780       +/-0.00042      -93.0     -0.00037      I  
2,455,586.39666       +/-0.00040      -92.0     -0.00042      I  
2,455,587.33569       +/-0.00039      -91.0     -0.00029      I  
2,455,588.27462       +/-0.000 8      -90.0     -0.00027      I  
2,455,588.74576       +/-0.00061      -89.5      0.00141      II 
2,455,589.21368       +/-0.00030      -89.0     -0.00011      I  
2,455,590.15250       +/-0.00046      -88.0     -0.00020      I  
2,455,592.03022       +/-0.00069      -86.0     -0.00029      I  
2,455,592.96914       +/-0.00065      -85.0     -0.00028      I  
2,455,593.90825       +/-0.00052      -84.0     -0.00007      I  
2,455,597.19521       +/-0.00042      -80.5      0.00071      II 
2,455,597.66373       +/-0.00027      -80.0     -0.00021      I  
2,455,598.13469       +/-0.00090      -79.5      0.00129      II 
2,455,598.60272       +/-0.00025      -79.0     -0.00013      I  
2,455,599.54167       +/-0.00034      -78.0     -0.00008      I  
2,455,600.01270       +/-0.00048      -77.5      0.00149      II 
2,455,600.48053       +/-0.00043      -77.0     -0.00013      I  
2,455,600.95131       +/-0.00072      -76.5      0.00119      II 
2,455,601.41926       +/-0.00051      -76.0     -0.00030      I  
2,455,602.35832       +/-0.00054      -75.0     -0.00015      I  
2,455,602.82925       +/-0.00071      -74.5      0.00132      II 
2,455,603.29710       +/-0.00055      -74.0     -0.00027      I  
2,455,603.76775       +/-0.00051      -73.5      0.00092      II 
2,455,604.23604       +/-0.00045      -73.0     -0.00024      I  
2,455,604.70716       +/-0.00088      -72.5      0.00142      II 
2,455,605.17494       +/-0.00035      -72.0     -0.00024      I  
2,455,605.64528       +/-0.00080      -71.5      0.00064      II 
2,455,606.11388       +/-0.00020      -71.0     -0.00021      I  
2,455,607.05290       +/-0.00031      -70.0     -0.00009      I  
2,455,607.52322       +/-0.00054      -69.5      0.00077      II 
2,455,607.99173       +/-0.00039      -69.0     -0.00017      I  
2,455,608.93085       +/-0.00045      -68.0      0.00004      I  
2,455,609.86949       +/-0.00060      -67.0     -0.00022      I  
2,455,611.28012       +/-0.00074      -65.5      0.00204      II 
2,455,611.74736       +/-0.00060      -65.0     -0.00016      I  
2,455,612.21742       +/-0.00097      -64.5      0.00044      II 
2,455,612.68612       +/-0.00042      -64.0     -0.00030      I  
2,455,613.15750       +/-0.00097      -63.5      0.00161      II 
2,455,613.62504       +/-0.00037      -63.0     -0.00029      I  
2,455,614.56388       +/-0.00035      -62.0     -0.00035      I  
2,455,615.03462       +/-0.00090      -61.5      0.00092      II 
2,455,615.50290       +/-0.00018      -61.0     -0.00024      I  
2,455,615.97463       +/-0.00063      -60.5      0.00203      II 
2,455,616.44181       +/-0.00029      -60.0     -0.00023      I  
2,455,616.91302       +/-0.00047      -59.5      0.00151      II 
2,455,617.38068       +/-0.00047      -59.0     -0.00027      I  
2,455,618.31967       +/-0.00039      -58.0     -0.00019      I  
2,455,619.25840       +/-0.00049      -57.0     -0.00036      I  
2,455,620.19740       +/-0.00051      -56.0     -0.00027      I  
2,455,621.13622       +/-0.00053      -55.0     -0.00035      I  
2,455,621.60761       +/-0.00072      -54.5      0.00158      II 
2,455,622.54676       +/-0.00077      -53.5      0.00182      II 
2,455,623.01412       +/-0.00038      -53.0     -0.00026      I  
2,455,623.95304       +/-0.00028      -52.0     -0.00025      I  
2,455,624.42576       +/-0.00096      -51.5      0.00301      II 
2,455,625.36256       +/-0.00041      -50.5      0.00091      II 
2,455,625.83106       +/-0.00025      -50.0     -0.00004      I  
2,455,626.76974       +/-0.00053      -49.0     -0.00026      I  
2,455,627.24042       +/-0.00096      -48.5      0.00096      II 
2,455,627.70853       +/-0.00065      -48.0     -0.00038      I  
2,455,628.64778       +/-0.00060      -47.0     -0.00003      I  
2,455,629.58643       +/-0.00061      -46.0     -0.00029      I  
2,455,630.05779       +/-0.00047      -45.5      0.00161      II 
2,455,630.52528       +/-0.00054      -45.0     -0.00034      I  
2,455,631.46439       +/-0.00038      -44.0     -0.00014      I  
2,455,631.93454       +/-0.00070      -43.5      0.00055      II 
2,455,632.40300       +/-0.00025      -43.0     -0.00043      I  
2,455,633.34222       +/-0.00024      -42.0     -0.00012      I  
2,455,633.81256       +/-0.00069      -41.5      0.00076      II 
2,455,634.28103       +/-0.00016      -41.0     -0.00021      I  
2,455,634.75234       +/-0.00052      -40.5      0.00164      II 
2,455,635.22001       +/-0.00040      -40.0     -0.00014      I  
2,455,641.79226       +/-0.00040      -33.0     -0.00022      I  
2,455,642.26332       +/-0.00066      -32.5      0.00137      II 
2,455,642.73120       +/-0.00019      -32.0     -0.00019      I  
2,455,643.20208       +/-0.00095      -31.5      0.00123      II 
2,455,643.66985       +/-0.00069      -31.0     -0.00044      I  
2,455,644.14074       +/-0.00023      -30.5      0.00098      II 
2,455,644.60911       +/-0.00041      -30.0     -0.00009      I  
2,455,645.54793       +/-0.00057      -29.0     -0.00018      I  
2,455,646.01813       +/-0.00081      -28.5      0.00056      II 
2,455,646.48695       +/-0.00063      -28.0     -0.00006      I  
2,455,647.42575       +/-0.00062      -27.0     -0.00017      I  
2,455,647.89646       +/-0.00062      -26.5      0.00108      II 
2,455,648.36477       +/-0.00058      -26.0     -0.00005      I  
2,455,648.83580       +/-0.00062      -25.5      0.00152      II 
2,455,649.30345       +/-0.00039      -25.0     -0.00028      I  
2,455,650.24236       +/-0.00026      -24.0     -0.00027      I  
2,455,650.71325       +/-0.00048      -23.5      0.00116      II 
2,455,651.18128       +/-0.00028      -23.0     -0.00026      I  
2,455,652.12024       +/-0.00030      -22.0     -0.00020      I  
2,455,652.59183       +/-0.00024      -21.5      0.00193      II 
2,455,653.05929       +/-0.00026      -21.0     -0.00006      I  
2,455,653.53054       +/-0.00099      -20.5      0.00173      II 
2,455,653.99809       +/-0.00033      -20.0     -0.00016      I  
2,455,654.46929       +/-0.00055      -19.5      0.00158      II 
2,455,654.93700       +/-0.00044      -19.0     -0.00016      I  
2,455,655.40907       +/-0.00045      -18.5      0.00245      II 
2,455,655.87581       +/-0.00049      -18.0     -0.00025      I  
2,455,656.81471       +/-0.00056      -17.0     -0.00026      I  
2,455,657.28585       +/-0.00099      -16.5      0.00142      II 
2,455,657.75363       +/-0.00056      -16.0     -0.00024      I  
2,455,658.22500       +/-0.00066      -15.5      0.00167      II 
2,455,658.69242       +/-0.00038      -15.0     -0.00036      I  
2,455,659.63152       +/-0.00024      -14.0     -0.00016      I  
2,455,660.10382       +/-0.00062      -13.5      0.00268      II 
2,455,660.57038       +/-0.00016      -13.0     -0.00021      I  
2,455,661.98107       +/-0.00077      -11.5      0.00212      II 
2,455,662.44816       +/-0.00047      -11.0     -0.00024      I  
2,455,663.38706       +/-0.00055      -10.0     -0.00024      I  
2,455,664.32604       +/-0.00059       -9.0     -0.00017      I  
2,455,664.79807       +/-0.00047       -8.5      0.00240      II 
2,455,665.26475       +/-0.00065       -8.0     -0.00036      I  
2,455,666.20372       +/-0.00060       -7.0     -0.00030      I  
2,455,667.14258       +/-0.00030       -6.0     -0.00034      I  
2,455,667.61336       +/-0.00097       -5.5      0.00097      II 
2,455,668.08156       +/-0.00024       -5.0     -0.00027      I  
2,455,668.55291       +/-0.00055       -4.5      0.00162      II 
2,455,669.02048       +/-0.00014       -4.0     -0.00025      I  
2,455,669.49118       +/-0.00040       -3.5      0.00098      II 
2,455,669.95939       +/-0.00023       -3.0     -0.00025      I  
2,455,670.43058       +/-0.00024       -2.5      0.00148      II 
2,455,670.89834       +/-0.00036       -2.0     -0.00021      I  
2,455,671.83720       +/-0.00046       -1.0     -0.00025      I  
2,455,672.30893       +/-0.00098       -0.5      0.00202      II 
2,455,672.77619       +/-0.00054        0.0     -0.00017      I  
2,455,673.24749       +/-0.00054        0.5      0.00167      II 
2,455,673.71500       +/-0.00052        1.0     -0.00026      I  
2,455,674.65396       +/-0.00054        2.0     -0.00021      I  
2,455,675.59265       +/-0.00055        3.0     -0.00042      I  
2,455,676.53172       +/-0.00040        4.0     -0.00026      I  
2,455,677.47074       +/-0.00035        5.0     -0.00014      I  
2,455,678.88084       +/-0.00097        6.5      0.00159      II 
2,455,679.34868       +/-0.00023        7.0     -0.00001      I  
2,455,680.28734       +/-0.00053        8.0     -0.00026      I  
2,455,681.22622       +/-0.00059        9.0     -0.00028      I  
2,455,682.16538       +/-0.00060       10.0     -0.00003      I  
2,455,682.63617       +/-0.00073       10.5      0.00130      II 
2,455,683.10409       +/-0.00065       11.0     -0.00022      I  
2,455,683.57555       +/-0.00078       11.5      0.00178      II 
2,455,684.04313       +/-0.00053       12.0     -0.00009      I  
2,455,684.51425       +/-0.00090       12.5      0.00157      II 
2,455,684.98179       +/-0.00027       13.0     -0.00033      I  
2,455,685.45271       +/-0.00055       13.5      0.00113      II 
2,455,685.92075       +/-0.00029       14.0     -0.00028      I  
2,455,686.85998       +/-0.000 5       15.0      0.00004      I  
2,455,687.33003       +/-0.00088       15.5      0.00064      II 
2,455,687.79863       +/-0.00034       16.0     -0.00021      I  
2,455,688.73758       +/-0.00030       17.0     -0.00016      I  
2,455,689.20835       +/-0.00087       17.5      0.00114      II 
2,455,689.67661       +/-0.00037       18.0     -0.00004      I  
2,455,690.61535       +/-0.00053       19.0     -0.00020      I  
2,455,691.08644       +/-0.00073       19.5      0.00142      II 
2,455,691.55426       +/-0.00051       20.0     -0.00020      I  
2,455,692.49320       +/-0.00052       21.0     -0.00016      I  
2,455,692.96451       +/-0.00066       21.5      0.00168      II 
2,455,693.43191       +/-0.00050       22.0     -0.00036      I  
2,455,693.90290       +/-0.00089       22.5      0.00117      II 
2,455,694.37096       +/-0.00034       23.0     -0.00021      I  
2,455,694.84258       +/-0.00062       23.5      0.00194      II 
2,455,695.30997       +/-0.00019       24.0     -0.00011      I  
2,455,696.24886       +/-0.00031       25.0     -0.00012      I  
2,455,697.18779       +/-0.00031       26.0     -0.00010      I  
2,455,697.65891       +/-0.00054       26.5      0.00156      II 
2,455,698.12657       +/-0.00051       27.0     -0.00023      I  
2,455,699.06562       +/-0.00056       28.0     -0.00008      I  
2,455,699.53730       +/-0.00086       28.5      0.00214      II 
2,455,700.00446       +/-0.00059       29.0     -0.00015      I  
2,455,700.94329       +/-0.00064       30.0     -0.00022      I  
2,455,701.41577       +/-0.00067       30.5      0.00280      II 
2,455,701.88172       +/-0.00072       31.0     -0.00070      I  
2,455,702.82109       +/-0.00031       32.0     -0.00023      I  
2,455,703.29335       +/-0.00060       32.5      0.00257      II 
2,455,703.75990       +/-0.00038       33.0     -0.00033      I  
2,455,704.23197       +/-0.00080       33.5      0.00228      II 
2,455,704.69888       +/-0.00033       34.0     -0.00025      I  
2,455,705.17028       +/-0.00074       34.5      0.00169      II 
2,455,705.63788       +/-0.00031       35.0     -0.00016      I  
2,455,706.11013       +/-0.00079       35.5      0.00263      II 
2,455,706.57676       +/-0.00038       36.0     -0.00018      I  
2,455,707.98823       +/-0.00030       37.5      0.00292      II 
2,455,708.45462       +/-0.00046       38.0     -0.00013      I  
2,455,709.39355       +/-0.00052       39.0     -0.00011      I  
2,455,709.86523       +/-0.00088       39.5      0.00211      II 
2,455,710.33235       +/-0.00053       40.0     -0.00021      I  
2,455,710.80374       +/-0.00093       40.5      0.00172      II 
2,455,711.27111       +/-0.00050       41.0     -0.00036      I  
2,455,711.74239       +/-0.00091       41.5      0.00146      II 
2,455,712.21021       +/-0.00038       42.0     -0.00016      I  
2,455,712.68178       +/-0.00063       42.5      0.00195      II 
2,455,713.14913       +/-0.00021       43.0     -0.00015      I  
2,455,713.62135       +/-0.00064       43.5      0.00261      II 
2,455,714.08813       +/-0.00013       44.0     -0.00005      I  
2,455,715.02640       +/-0.00074       45.0     -0.00069      I  
2,455,715.49775       +/-0.00098       45.5      0.00120      II 
2,455,716.43696       +/-0.00082       46.5      0.00150      II 
2,455,716.90476       +/-0.00058       47.0     -0.00014      I  
2,455,717.37547       +/-0.00085       47.5      0.00111      II 
2,455,717.84349       +/-0.00064       48.0     -0.00031      I  
2,455,718.78262       +/-0.00057       49.0     -0.00009      I  
2,455,719.72137       +/-0.00042       50.0     -0.00024      I  
2,455,720.66029       +/-0.00043       51.0     -0.00023      I  
2,455,721.59921       +/-0.00035       52.0     -0.00021      I  
2,455,722.53818       +/-0.00029       53.0     -0.00015      I  
2,455,723.00933       +/-0.00086       53.5      0.00154      II 
2,455,723.47711       +/-0.00033       54.0     -0.00013      I  
2,455,723.94819       +/-0.00021       54.5      0.00149      II 
2,455,724.41595       +/-0.00031       55.0     -0.00019      I  
2,455,725.35500       +/-0.00043       56.0     -0.00005      I  
2,455,725.82670       +/-0.00074       56.5      0.00219      II 
2,455,726.29371       +/-0.00055       57.0     -0.00024      I  
2,455,727.23274       +/-0.00049       58.0     -0.00012      I  
2,455,728.17158       +/-0.00052       59.0     -0.00018      I  
2,455,729.11032       +/-0.00050       60.0     -0.00035      I  
2,455,730.04942       +/-0.00030       61.0     -0.00015      I  
2,455,730.98823       +/-0.00042       62.0     -0.00025      I  
2,455,731.92735       +/-0.00027       63.0     -0.00003      I  
2,455,732.86627       +/-0.00028       64.0     -0.00002      I  
2,455,733.33755       +/-0.00020       64.5      0.00180      II 
2,455,734.27669       +/-0.00097       65.5      0.00204      II 
2,455,734.74395       +/-0.00059       66.0     -0.00015      I  
2,455,735.68285       +/-0.00061       67.0     -0.00015      I  
2,455,736.15489       +/-0.00086       67.5      0.00243      II 
2,455,736.62157       +/-0.00064       68.0     -0.00034      I  
2,455,737.56060       +/-0.00043       69.0     -0.00021      I  
2,455,738.49960       +/-0.00032       70.0     -0.00012      I  
2,455,740.37738       +/-0.00020       72.0     -0.00015      I  
2,455,741.31624       +/-0.00036       73.0     -0.00019      I  
2,455,741.78761       +/-0.00080       73.5      0.00171      II 
2,455,742.25509       +/-0.00038       74.0     -0.00025      I  
2,455,742.72763       +/-0.00049       74.5      0.00283      II 
2,455,743.19418       +/-0.00038       75.0     -0.00006      I  
2,455,743.66625       +/-0.00059       75.5      0.00254      II 
2,455,744.13297       +/-0.00047       76.0     -0.00018      I  
2,455,744.60512       +/-0.00048       76.5      0.00251      II 
2,455,745.07201       +/-0.00050       77.0     -0.00004      I  
2,455,746.01071       +/-0.00052       78.0     -0.00025      I  
2,455,746.94961       +/-0.00049       79.0     -0.00025      I  
2,455,748.36025       +/-0.00089       80.5      0.00202      II 
2,455,748.82749       +/-0.000 7       81.0     -0.00019      I  
2,455,749.30016       +/-0.00055       81.5      0.00302      II 
2,455,749.76655       +/-0.00014       82.0     -0.00003      I  
2,455,750.70535       +/-0.00036       83.0     -0.00014      I  
2,455,751.64424       +/-0.00054       84.0     -0.00015      I  
2,455,752.11625       +/-0.00045       84.5      0.00240      II 
2,455,752.58314       +/-0.00057       85.0     -0.00016      I  
2,455,753.52217       +/-0.00061       86.0     -0.00003      I  
2,455,754.46101       +/-0.00059       87.0     -0.00010      I  
2,455,755.39973       +/-0.00044       88.0     -0.00028      I  
2,455,756.33877       +/-0.00039       89.0     -0.00015      I  
2,455,757.27724       +/-0.00076       90.0     -0.00058      I  
2,455,757.74905       +/-0.00083       90.5      0.00177      II 
2,455,758.21665       +/-0.00016       91.0     -0.00008      I  
2,455,758.68813       +/-0.00060       91.5      0.00194      II 
2,455,759.15542       +/-0.00027       92.0     -0.00021      I  
2,455,759.62654       +/-0.00059       92.5      0.00145      II 
2,455,760.09439       +/-0.00033       93.0     -0.00015      I  
2,455,761.03334       +/-0.00045       94.0     -0.00010      I  
2,455,761.97233       +/-0.00047       95.0     -0.00002      I  
2,455,762.44466       +/-0.00097       95.5      0.00285      II 
2,455,763.84994       +/-0.00052       97.0     -0.00022      I  
2,455,764.78891       +/-0.00054       98.0     -0.00015      I  
2,455,765.72772       +/-0.00034       99.0     -0.00025      I  
2,455,766.66673       +/-0.00034      100.0     -0.00014      I  
2,455,767.13869       +/-0.00048      100.5      0.00235      II 
2,455,767.60592       +/-0.000 2      101.0      0.00013      I  
2,455,768.07660       +/-0.00086      101.5      0.00136      II 
2,455,768.54458       +/-0.00033      102.0     -0.00010      I  
2,455,769.48352       +/-0.00050      103.0     -0.00007      I  
2,455,771.36133       +/-0.00065      105.0     -0.00007      I  
2,455,771.83340       +/-0.00056      105.5      0.00254      II 
2,455,772.30012       +/-0.00065      106.0     -0.00018      I  
2,455,773.23915       +/-0.00054      107.0     -0.00006      I  
2,455,773.71151       +/-0.00000      107.5      0.00284      II 
2,455,774.17795       +/-0.00033      108.0     -0.00016      I  
2,455,774.64975       +/-0.00067      108.5      0.00217      II 
2,455,775.11676       +/-0.00027      109.0     -0.00026      I  
2,455,776.05582       +/-0.00012      110.0     -0.00011      I  
2,455,776.52756       +/-0.00096      110.5      0.00217      II 
2,455,776.99457       +/-0.00028      111.0     -0.00026      I  
2,455,777.46636       +/-0.00073      111.5      0.00207      II 
2,455,777.93356       +/-0.00038      112.0     -0.00018      I  
2,455,778.40536       +/-0.00069      112.5      0.00216      II 
2,455,779.34474       +/-0.00064      113.5      0.00264      II 
2,455,779.81137       +/-0.00050      114.0     -0.00018      I  
2,455,780.75030       +/-0.00049      115.0     -0.00015      I  
2,455,781.68913       +/-0.00054      116.0     -0.00023      I  
2,455,782.16158       +/-0.00092      116.5      0.00276      II 
2,455,782.62810       +/-0.00051      117.0     -0.00016      I  
2,455,783.09962       +/-0.00085      117.5      0.00190      II 
2,455,783.56699       +/-0.00041      118.0     -0.00018      I  
2,455,784.03859       +/-0.00066      118.5      0.00196      II 
2,455,784.50586       +/-0.00036      119.0     -0.00021      I  
2,455,784.97839       +/-0.00055      119.5      0.00286      II 
2,455,785.44479       +/-0.00031      120.0     -0.00019      I  
2,455,786.38375       +/-0.00031      121.0     -0.00013      I  
2,455,787.32269       +/-0.00042      122.0     -0.00010      I  
2,455,787.79473       +/-0.00080      122.5      0.00248      II 
2,455,788.26159       +/-0.00053      123.0     -0.00010      I  
2,455,788.73312       +/-0.00058      123.5      0.00197      II 
2,455,789.20056       +/-0.00057      124.0     -0.00004      I  
2,455,789.67203       +/-0.00091      124.5      0.00197      II 
2,455,790.13920       +/-0.00071      125.0     -0.00030      I  
2,455,791.07829       +/-0.00060      126.0     -0.00012      I  
2,455,791.55054       +/-0.00083      126.5      0.00267      II 
2,455,792.01717       +/-0.00039      127.0     -0.00014      I  
2,455,792.48846       +/-0.00077      127.5      0.00169      II 
2,455,792.95608       +/-0.00034      128.0     -0.00014      I  
2,455,793.89484       +/-0.00033      129.0     -0.00028      I  
2,455,794.36668       +/-0.00077      129.5      0.00209      II 
2,455,794.83380       +/-0.00034      130.0     -0.00023      I  
2,455,795.30525       +/-0.00080      130.5      0.00176      II 
2,455,795.77286       +/-0.00029      131.0     -0.00007      I  
2,455,796.71175       +/-0.00028      132.0     -0.00009      I  
2,455,797.18369       +/-0.00098      132.5      0.00239      II 
2,455,797.65069       +/-0.00041      133.0     -0.00005      I  
2,455,798.12260       +/-0.00028      133.5      0.00239      II 
2,455,798.58968       +/-0.00045      134.0      0.00002      I  
2,455,799.52844       +/-0.00052      135.0     -0.00011      I  
2,455,800.46730       +/-0.00057      136.0     -0.00016      I  
2,455,801.40622       +/-0.00052      137.0     -0.00015      I  
2,455,803.28410       +/-0.00029      139.0     -0.00008      I  
2,455,804.22312       +/-0.00035      140.0      0.00003      I  
2,455,805.16194       +/-0.00033      141.0     -0.00005      I  
2,455,806.10089       +/-0.00040      142.0     -0.00000      I  
2,455,806.57258       +/-0.00046      142.5      0.00223      II 
2,455,807.51116       +/-0.00013      143.5      0.00190      II 
2,455,808.91759       +/-0.00062      145.0     -0.00002      I  
2,455,809.85630       +/-0.00062      146.0     -0.00021      I  
2,455,810.79531       +/-0.00045      147.0     -0.00011      I  
2,455,811.73418       +/-0.00037      148.0     -0.00014      I  
2,455,812.20571       +/-0.00088      148.5      0.00193      II 
2,455,812.67303       +/-0.00032      149.0     -0.00020      I  
2,455,813.14511       +/-0.00080      149.5      0.00242      II 
2,455,813.61203       +/-0.00019      150.0     -0.00010      I  
2,455,814.08410       +/-0.00073      150.5      0.00251      II 
2,455,814.55081       +/-0.00036      151.0     -0.00023      I  
2,455,815.48988       +/-0.00036      152.0     -0.00006      I  
2,455,815.96283       +/-0.00077      152.5      0.00343      II 
2,455,816.42869       +/-0.00041      153.0     -0.00016      I  
2,455,817.36758       +/-0.00053      154.0     -0.00017      I  
2,455,817.84064       +/-0.00096      154.5      0.00343      II 
2,455,818.30678       +/-0.00074      155.0      0.00011      I  
2,455,819.24527       +/-0.00054      156.0     -0.00029      I  
2,455,820.18417       +/-0.00054      157.0     -0.00030      I  
2,455,821.12311       +/-0.00042      158.0     -0.00026      I  
2,455,821.59547       +/-0.00098      158.5      0.00263      II 
2,455,822.06201       +/-0.00033      159.0     -0.00027      I  
2,455,822.53506       +/-0.00058      159.5      0.00332      II 
2,455,823.00103       +/-0.000 8      160.0     -0.00015      I  
2,455,823.94001       +/-0.00028      161.0     -0.00008      I  
2,455,824.87875       +/-0.00051      162.0     -0.00024      I  
2,455,826.28975       +/-0.00073      163.5      0.00239      II 
2,455,826.75666       +/-0.00061      164.0     -0.00015      I  
2,455,827.69545       +/-0.00067      165.0     -0.00026      I  
2,455,828.63451       +/-0.00060      166.0     -0.00011      I  
2,455,829.57323       +/-0.00042      167.0     -0.00029      I  
2,455,830.51218       +/-0.00031      168.0     -0.00025      I  
2,455,831.45128       +/-0.00019      169.0     -0.00005      I  
2,455,831.92195       +/-0.00082      169.5      0.00116      II 
2,455,832.38999       +/-0.00030      170.0     -0.00025      I  
2,455,832.86299       +/-0.00074      170.5      0.00329      II 
2,455,835.20675       +/-0.00062      173.0     -0.00020      I  
2,455,836.14576       +/-0.00044      174.0     -0.00010      I  
2,455,838.02355       +/-0.00054      176.0     -0.00012      I  
2,455,838.96229       +/-0.00052      177.0     -0.00028      I  
2,455,839.90125       +/-0.00051      178.0     -0.00023      I  
2,455,840.37373       +/-0.00061      178.5      0.00279      II 
2,455,840.84019       +/-0.00041      179.0     -0.00019      I  
2,455,841.77928       +/-0.00015      180.0     -0.00001      I  
2,455,842.71797       +/-0.00036      181.0     -0.00022      I  
2,455,843.19008       +/-0.00085      181.5      0.00243      II 
2,455,843.65693       +/-0.00043      182.0     -0.00017      I  
2,455,844.59594       +/-0.00051      183.0     -0.00006      I  
2,455,845.06801       +/-0.00035      183.5      0.00254      II 
2,455,845.53471       +/-0.00065      184.0     -0.00020      I  
2,455,846.00712       +/-0.00045      184.5      0.00275      II 
2,455,846.47384       +/-0.00060      185.0      0.00002      I  
2,455,846.94564       +/-0.00000      185.5      0.00236      II 
2,455,847.41223       +/-0.00079      186.0     -0.00049      I  
2,455,847.88510       +/-0.00057      186.5      0.00292      II 
2,455,848.35143       +/-0.00046      187.0     -0.00019      I  
2,455,849.29032       +/-0.00038      188.0     -0.00021      I  
2,455,850.22919       +/-0.00036      189.0     -0.00024      I  
2,455,851.16726       +/-0.00000      190.0     -0.00108      I  
2,455,851.64002       +/-0.00064      190.5      0.00222      II 
2,455,852.10767       +/-0.00065      191.0      0.00042      I  
2,455,853.04614       +/-0.00030      192.0     -0.00001      I  
2,455,853.98493       +/-0.00039      193.0     -0.00013      I  
2,455,854.92383       +/-0.00044      194.0     -0.00013      I  
2,455,855.39706       +/-0.00074      194.5      0.00364      II 
2,455,855.86268       +/-0.00049      195.0     -0.00019      I  
2,455,856.33489       +/-0.00068      195.5      0.00256      II 
2,455,856.80155       +/-0.00052      196.0     -0.00022      I  
2,455,857.74050       +/-0.00052      197.0     -0.00018      I  
2,455,858.67931       +/-0.00051      198.0     -0.00027      I  
2,455,859.61830       +/-0.00043      199.0     -0.00019      I  
2,455,860.55724       +/-0.00023      200.0     -0.00015      I  
2,455,861.49630       +/-0.00028      201.0     -0.00000      I  
2,455,861.96938       +/-0.00065      201.5      0.00362      II 
2,455,862.43516       +/-0.00031      202.0     -0.00004      I  
2,455,863.37394       +/-0.00048      203.0     -0.00017      I  
2,455,864.31285       +/-0.00059      204.0     -0.00016      I  
2,455,864.78535       +/-0.00055      204.5      0.00288      II 
2,455,866.19080       +/-0.00062      206.0     -0.00002      I  
2,455,866.66369       +/-0.00055      206.5      0.00341      II 
2,455,867.60202       +/-0.00059      207.5      0.00283      II 
2,455,868.06843       +/-0.00040      208.0     -0.00020      I  
2,455,869.00738       +/-0.00025      209.0     -0.00016      I  
2,455,869.94625       +/-0.00025      210.0     -0.00019      I  
2,455,870.41874       +/-0.00077      210.5      0.00284      II 
2,455,870.88529       +/-0.00014      211.0     -0.00006      I  
2,455,871.82413       +/-0.00020      212.0     -0.00012      I  
2,455,872.29627       +/-0.00038      212.5      0.00255      II 
2,455,872.76316       +/-0.00045      213.0     -0.00000      I  
2,455,873.70198       +/-0.00047      214.0     -0.00008      I  
2,455,874.64084       +/-0.00048      215.0     -0.00013      I  
2,455,875.57982       +/-0.00052      216.0     -0.00005      I  
2,455,876.51857       +/-0.00051      217.0     -0.00021      I  
2,455,877.45764       +/-0.00055      218.0     -0.00004      I  
2,455,878.39631       +/-0.00047      219.0     -0.00028      I  
2,455,879.33542       +/-0.00032      220.0     -0.00008      I  
2,455,879.80792       +/-0.00066      220.5      0.00296      II 
2,455,880.27387       +/-0.00053      221.0     -0.00053      I  
2,455,880.74619       +/-0.00098      221.5      0.00233      II 
2,455,881.21315       +/-0.00028      222.0     -0.00016      I  
2,455,881.68483       +/-0.00072      222.5      0.00206      II 
2,455,882.15219       +/-0.00039      223.0     -0.00002      I  
2,455,882.62427       +/-0.00073      223.5      0.00260      II 
2,455,883.09083       +/-0.00061      224.0     -0.00029      I  
2,455,884.02992       +/-0.00067      225.0     -0.00010      I  
2,455,884.96878       +/-0.00069      226.0     -0.00015      I  
2,455,885.90762       +/-0.00060      227.0     -0.00021      I  
2,455,886.84650       +/-0.00044      228.0     -0.00024      I  
2,455,887.78532       +/-0.00038      229.0     -0.00032      I  
2,455,888.25750       +/-0.00098      229.5      0.00240      II 
2,455,888.72430       +/-0.00035      230.0     -0.00025      I  
2,455,889.66324       +/-0.00026      231.0     -0.00021      I  
2,455,890.13598       +/-0.00056      231.5      0.00307      II 
2,455,890.60219       +/-0.00035      232.0     -0.00017      I  
2,455,891.54110       +/-0.00025      233.0     -0.00016      I  
2,455,892.48000       +/-0.00038      234.0     -0.00017      I  
2,455,893.41879       +/-0.00052      235.0     -0.00028      I  
2,455,894.35771       +/-0.00048      236.0     -0.00027      I  
2,455,895.29667       +/-0.00051      237.0     -0.00021      I  
2,455,898.11336       +/-0.00049      240.0     -0.00024      I  
2,455,899.05219       +/-0.00029      241.0     -0.00031      I  
2,455,899.52490       +/-0.00065      241.5      0.00293      II 
2,455,899.99128       +/-0.00031      242.0     -0.00013      I  
2,455,900.46293       +/-0.00076      242.5      0.00206      II 
2,455,900.93011       +/-0.00032      243.0     -0.00020      I  
2,455,901.40275       +/-0.00075      243.5      0.00297      II 
2,455,901.86923       +/-0.00045      244.0      0.00000      I  
2,455,902.80794       +/-0.00059      245.0     -0.00018      I  
2,455,905.62455       +/-0.00054      248.0     -0.00029      I  
2,455,906.09677       +/-0.00085      248.5      0.00247      II 
2,455,906.56355       +/-0.00035      249.0     -0.00020      I  
2,455,907.50238       +/-0.00025      250.0     -0.00027      I  
2,455,908.44138       +/-0.00036      251.0     -0.00018      I  
2,455,909.38033       +/-0.00014      252.0     -0.00013      I  
2,455,909.85185       +/-0.00066      252.5      0.00193      II 
2,455,910.31925       +/-0.00024      253.0     -0.00012      I  
2,455,910.79104       +/-0.00050      253.5      0.00221      II 
2,455,911.25815       +/-0.00032      254.0     -0.00012      I  
2,455,912.19698       +/-0.00043      255.0     -0.00020      I  
2,455,913.13588       +/-0.00048      256.0     -0.00020      I  
2,455,914.07486       +/-0.00049      257.0     -0.00013      I  
2,455,914.54653       +/-0.00093      257.5      0.00208      II 
2,455,915.01385       +/-0.00052      258.0     -0.00004      I  
2,455,915.48610       +/-0.00029      258.5      0.00275      II 
2,455,916.89138       +/-0.00045      260.0     -0.00032      I  
2,455,917.36304       +/-0.00085      260.5      0.00188      II 
2,455,917.83034       +/-0.00037      261.0     -0.00027      I  
2,455,918.30218       +/-0.00071      261.5      0.00211      II 
2,455,918.76934       +/-0.00018      262.0     -0.00017      I  
2,455,919.70839       +/-0.00020      263.0     -0.00003      I  
2,455,920.18034       +/-0.00064      263.5      0.00246      II 
2,455,921.11900       +/-0.00063      264.5      0.00222      II 
2,455,921.58616       +/-0.00053      265.0     -0.00007      I  
2,455,922.52454       +/-0.00099      266.0     -0.00059      I  
2,455,923.46378       +/-0.00063      267.0     -0.00026      I  
2,455,923.93589       +/-0.00080      267.5      0.00239      II 
2,455,924.40282       +/-0.00055      268.0     -0.00012      I  
2,455,925.34143       +/-0.00044      269.0     -0.00042      I  
2,455,925.81404       +/-0.00073      269.5      0.00273      II 
2,455,926.28055       +/-0.00036      270.0     -0.00020      I  
2,455,927.21944       +/-0.00029      271.0     -0.00022      I  
2,455,928.15834       +/-0.00032      272.0     -0.00022      I  
2,455,928.63185       +/-0.00086      272.5      0.00382      II 
2,455,929.09727       +/-0.000 9      273.0     -0.00020      I  
2,455,930.97498       +/-0.00042      275.0     -0.00030      I  
2,456,107.48874       +/-0.00034      463.0     -0.00071      I  
2,456,107.95982       +/-0.00064      463.5      0.00090      II 
2,456,108.42778       +/-0.00012      464.0     -0.00058      I  
2,456,108.90038       +/-0.00048      464.5      0.00256      II 
2,456,109.36670       +/-0.000 1      465.0     -0.00056      I  
2,456,110.30555       +/-0.00031      466.0     -0.00062      I  
2,456,110.77716       +/-0.00092      466.5      0.00153      II 
2,456,111.24445       +/-0.00043      467.0     -0.00062      I  
2,456,112.18344       +/-0.00051      468.0     -0.00054      I  
2,456,112.65513       +/-0.00090      468.5      0.00169      II 
2,456,113.12237       +/-0.00049      469.0     -0.00051      I  
2,456,113.59414       +/-0.00084      469.5      0.00179      II 
2,456,115.93886       +/-0.00048      472.0     -0.00074      I  
2,456,116.87787       +/-0.00023      473.0     -0.00064      I  
2,456,117.34953       +/-0.00073      473.5      0.00156      II 
2,456,117.81679       +/-0.00018      474.0     -0.00062      I  
2,456,118.28804       +/-0.00080      474.5      0.00117      II 
2,456,118.75572       +/-0.00030      475.0     -0.00060      I  
2,456,119.22763       +/-0.00083      475.5      0.00185      II 
2,456,119.69473       +/-0.00038      476.0     -0.00049      I  
2,456,120.63342       +/-0.00059      477.0     -0.00071      I  
2,456,121.57238       +/-0.00063      478.0     -0.00065      I  
2,456,130.02248       +/-0.00043      487.0     -0.00070      I  
2,456,130.96129       +/-0.00053      488.0     -0.00079      I  
2,456,131.43379       +/-0.00076      488.5      0.00225      II 
2,456,131.90016       +/-0.00052      489.0     -0.00083      I  
2,456,132.83926       +/-0.00053      490.0     -0.00063      I  
2,456,133.31217       +/-0.00056      490.5      0.00281      II 
2,456,133.77789       +/-0.00050      491.0     -0.00091      I  
2,456,134.71696       +/-0.00026      492.0     -0.00074      I  
2,456,135.65589       +/-0.00012      493.0     -0.00072      I  
2,456,136.12717       +/-0.00086      493.5      0.00110      II 
2,456,136.59466       +/-0.00040      494.0     -0.00085      I  
2,456,137.53384       +/-0.00037      495.0     -0.00058      I  
2,456,139.41174       +/-0.00060      497.0     -0.00049      I  
2,456,140.35037       +/-0.00066      498.0     -0.00077      I  
2,456,141.28909       +/-0.00070      499.0     -0.00095      I  
2,456,142.22809       +/-0.00035      500.0     -0.00086      I  
2,456,143.16707       +/-0.00033      501.0     -0.00078      I  
2,456,143.63928       +/-0.00056      501.5      0.00197      II 
2,456,144.10611       +/-0.00029      502.0     -0.00065      I  
2,456,145.04486       +/-0.00017      503.0     -0.00080      I  
2,456,145.98393       +/-0.00029      504.0     -0.00064      I  
2,456,146.45567       +/-0.00081      504.5      0.00164      II 
2,456,146.92316       +/-0.00094      505.0     -0.00031      I  
2,456,147.86167       +/-0.00042      506.0     -0.00071      I  
2,456,148.33390       +/-0.00039      506.5      0.00206      II 
2,456,148.80055       +/-0.00050      507.0     -0.00073      I  
2,456,149.73936       +/-0.00051      508.0     -0.00083      I  
2,456,150.67832       +/-0.00058      509.0     -0.00077      I  
2,456,151.61710       +/-0.00052      510.0     -0.00090      I  
2,456,152.08845       +/-0.00082      510.5      0.00099      II 
2,456,152.55626       +/-0.00031      511.0     -0.00064      I  
2,456,153.49499       +/-0.00014      512.0     -0.00082      I  
2,456,153.96599       +/-0.00066      512.5      0.00072      II 
2,456,154.43391       +/-0.00027      513.0     -0.00080      I  
2,456,154.90562       +/-0.00092      513.5      0.00145      II 
2,456,155.37294       +/-0.00031      514.0     -0.00068      I  
2,456,156.31171       +/-0.00054      515.0     -0.00081      I  
2,456,156.78407       +/-0.00072      515.5      0.00209      II 
2,456,157.25067       +/-0.00060      516.0     -0.00076      I  
2,456,158.18946       +/-0.00067      517.0     -0.00087      I  
2,456,159.12844       +/-0.00060      518.0     -0.00080      I  
2,456,159.59964       +/-0.00086      518.5      0.00094      II 
2,456,160.06727       +/-0.00052      519.0     -0.00087      I  
2,456,161.00621       +/-0.00037      520.0     -0.00084      I  
2,456,161.94498       +/-0.00036      521.0     -0.00097      I  
2,456,162.88404       +/-0.000 2      522.0     -0.00082      I  
2,456,163.82302       +/-0.00018      523.0     -0.00074      I  
2,456,164.29453       +/-0.00098      523.5      0.00130      II 
2,456,164.76175       +/-0.00031      524.0     -0.00092      I  
2,456,165.70080       +/-0.00039      525.0     -0.00077      I  
2,456,166.17257       +/-0.00065      525.5      0.00153      II 
2,456,166.63950       +/-0.00050      526.0     -0.00098      I  
2,456,167.11104       +/-0.00064      526.5      0.00110      II 
2,456,167.57856       +/-0.00050      527.0     -0.00083      I  
2,456,168.05121       +/-0.00084      527.5      0.00236      II 
2,456,168.51753       +/-0.00050      528.0     -0.00076      I  
2,456,168.98893       +/-0.00093      528.5      0.00118      II 
2,456,170.39536       +/-0.00047      530.0     -0.00074      I  
2,456,171.33402       +/-0.00037      531.0     -0.00099      I  
2,456,171.80574       +/-0.00094      531.5      0.00127      II 
2,456,172.74489       +/-0.00058      532.5      0.00152      II 
2,456,173.21205       +/-0.00025      533.0     -0.00077      I  
2,456,173.68239       +/-0.00052      533.5      0.00011      II 
2,456,174.15092       +/-0.00040      534.0     -0.00080      I  
2,456,175.08993       +/-0.00050      535.0     -0.00070      I  
2,456,176.02855       +/-0.00064      536.0     -0.00098      I  
2,456,176.49963       +/-0.00081      536.5      0.00064      II 
2,456,176.96758       +/-0.00063      537.0     -0.00086      I  
2,456,177.90656       +/-0.00055      538.0     -0.00078      I  
2,456,178.37703       +/-0.00069      538.5      0.00023      II 
2,456,178.84539       +/-0.00052      539.0     -0.00086      I  
2,456,179.31721       +/-0.00064      539.5      0.00150      II 
2,456,179.78417       +/-0.00035      540.0     -0.00098      I  
2,456,180.72322       +/-0.00019      541.0     -0.00084      I  
2,456,181.66205       +/-0.00027      542.0     -0.00091      I  
2,456,182.13328       +/-0.00088      542.5      0.00086      II 
2,456,182.60097       +/-0.00012      543.0     -0.00090      I  
2,456,183.07189       +/-0.00080      543.5      0.00056      II 
2,456,183.53999       +/-0.00035      544.0     -0.00078      I  
2,456,184.01053       +/-0.00089      544.5      0.00029      II 
2,456,184.47867       +/-0.00047      545.0     -0.00101      I  
2,456,185.41766       +/-0.00045      546.0     -0.00092      I  
2,456,186.35651       +/-0.00051      547.0     -0.00098      I  
2,456,186.82769       +/-0.00047      547.5      0.00074      II 
2,456,187.29505       +/-0.00081      548.0     -0.00134      I  
2,456,187.76688       +/-0.00093      548.5      0.00102      II 
2,456,188.23437       +/-0.00046      549.0     -0.00093      I  
2,456,189.17305       +/-0.00046      550.0     -0.00115      I  
2,456,190.11215       +/-0.00025      551.0     -0.00096      I  
2,456,191.05099       +/-0.00016      552.0     -0.00102      I  
2,456,191.52191       +/-0.00063      552.5      0.00043      II 
2,456,191.98995       +/-0.00037      553.0     -0.00097      I  
2,456,192.46259       +/-0.00054      553.5      0.00221      II 
2,456,192.92896       +/-0.00037      554.0     -0.00087      I  
2,456,193.86775       +/-0.00052      555.0     -0.00098      I  
2,456,194.80662       +/-0.00065      556.0     -0.00102      I  
2,456,195.74545       +/-0.00059      557.0     -0.00109      I  
2,456,196.68445       +/-0.00056      558.0     -0.00100      I  
2,456,197.15682       +/-0.00061      558.5      0.00191      II 
2,456,197.62325       +/-0.00050      559.0     -0.00110      I  
2,456,198.56219       +/-0.00028      560.0     -0.00107      I  
2,456,199.50112       +/-0.00026      561.0     -0.00104      I  
2,456,200.44000       +/-0.000 3      562.0     -0.00107      I  
2,456,201.37895       +/-0.00021      563.0     -0.00102      I  
2,456,201.85076       +/-0.00047      563.5      0.00133      II 
2,456,202.31773       +/-0.00035      564.0     -0.00115      I  
2,456,202.78935       +/-0.00079      564.5      0.00101      II 
2,456,203.25681       +/-0.00072      565.0     -0.00097      I  
2,456,204.19549       +/-0.00047      566.0     -0.00120      I  
2,456,207.01221       +/-0.00050      569.0     -0.00119      I  
2,456,207.48418       +/-0.00048      569.5      0.00132      II 
2,456,207.95108       +/-0.00037      570.0     -0.00123      I  
2,456,208.88999       +/-0.00014      571.0     -0.00122      I  
2,456,209.82905       +/-0.00016      572.0     -0.00107      I  
2,456,210.76781       +/-0.00031      573.0     -0.00121      I  
2,456,211.23902       +/-0.00082      573.5      0.00053      II 
2,456,211.70682       +/-0.00041      574.0     -0.00111      I  
2,456,212.17862       +/-0.00017      574.5      0.00123      II 
2,456,212.64588       +/-0.00050      575.0     -0.00095      I  
2,456,213.58452       +/-0.00063      576.0     -0.00122      I  
2,456,214.52353       +/-0.00065      577.0     -0.00111      I  
2,456,215.46230       +/-0.00054      578.0     -0.00125      I  
2,456,215.93294       +/-0.00093      578.5     -0.00006      II 
2,456,216.40133       +/-0.00052      579.0     -0.00112      I  
2,456,216.87277       +/-0.00058      579.5      0.00085      II 
2,456,217.34020       +/-0.00029      580.0     -0.00116      I  
2,456,217.81097       +/-0.00093      580.5      0.00015      II 
2,456,218.27916       +/-0.00019      581.0     -0.00111      I  
2,456,218.75076       +/-0.00094      581.5      0.00103      II 
2,456,221.09585       +/-0.00030      584.0     -0.00113      I  
2,456,221.56690       +/-0.00045      584.5      0.00046      II 
2,456,222.03473       +/-0.00040      585.0     -0.00116      I  
2,456,222.50523       +/-0.00059      585.5     -0.00011      II 
2,456,222.97376       +/-0.00047      586.0     -0.00103      I  
2,456,223.91252       +/-0.00050      587.0     -0.00118      I  
2,456,224.85134       +/-0.00054      588.0     -0.00126      I  
2,456,225.32141       +/-0.00097      588.5     -0.00064      II 
2,456,225.79038       +/-0.00050      589.0     -0.00113      I  
2,456,226.72913       +/-0.00044      590.0     -0.00128      I  
2,456,227.20055       +/-0.00076      590.5      0.00068      II 
2,456,227.66822       +/-0.00017      591.0     -0.00110      I  
2,456,228.60707       +/-0.00018      592.0     -0.00115      I  
2,456,229.07883       +/-0.00098      592.5      0.00115      II 
2,456,229.54597       +/-0.00031      593.0     -0.00116      I  
2,456,230.48490       +/-0.00029      594.0     -0.00113      I  
2,456,231.42391       +/-0.00046      595.0     -0.00103      I  
2,456,231.89634       +/-0.00000      595.5      0.00194      II 
2,456,232.36260       +/-0.00061      596.0     -0.00124      I  
2,456,232.83376       +/-0.00058      596.5      0.00046      II 
2,456,233.30147       +/-0.00061      597.0     -0.00128      I  
2,456,234.24005       +/-0.00081      598.0     -0.00160      I  
2,456,235.17918       +/-0.00053      599.0     -0.00138      I  
2,456,236.11819       +/-0.00036      600.0     -0.00127      I  
2,456,237.05705       +/-0.00024      601.0     -0.00132      I  
2,456,238.93504       +/-0.00012      603.0     -0.00114      I  
2,456,239.40653       +/-0.00081      603.5      0.00089      II 
2,456,240.34542       +/-0.00040      604.5      0.00087      II 
2,456,240.81277       +/-0.00033      605.0     -0.00122      I  
2,456,241.75165       +/-0.00040      606.0     -0.00124      I  
2,456,242.22355       +/-0.00077      606.5      0.00119      II 
2,456,242.68986       +/-0.00084      607.0     -0.00194      I  
2,456,243.62949       +/-0.00051      608.0     -0.00121      I  
2,456,244.56823       +/-0.00053      609.0     -0.00138      I  
2,456,251.61149       +/-0.00066      616.5      0.00008      II 
2,456,252.07950       +/-0.00062      617.0     -0.00135      I  
2,456,252.55064       +/-0.00074      617.5      0.00033      II 
2,456,253.01828       +/-0.00060      618.0     -0.00148      I  
2,456,253.48843       +/-0.00095      618.5     -0.00078      II 
2,456,253.95743       +/-0.00053      619.0     -0.00123      I  
2,456,254.89610       +/-0.00057      620.0     -0.00147      I  
2,456,255.83503       +/-0.00024      621.0     -0.00144      I  
2,456,256.30683       +/-0.00077      621.5      0.00090      II 
2,456,256.77398       +/-0.00019      622.0     -0.00140      I  
2,456,257.24393       +/-0.00083      622.5     -0.00090      II 
2,456,257.71276       +/-0.00012      623.0     -0.00152      I  
2,456,258.65176       +/-0.00025      624.0     -0.00143      I  
2,456,259.59056       +/-0.00036      625.0     -0.00153      I  
2,456,260.52961       +/-0.00039      626.0     -0.00139      I  
2,456,261.00118       +/-0.00067      626.5      0.00072      II 
2,456,261.46851       +/-0.00047      627.0     -0.00139      I  
2,456,261.93906       +/-0.00077      627.5     -0.00030      II 
2,456,262.40724       +/-0.00052      628.0     -0.00157      I  
2,456,263.34627       +/-0.00052      629.0     -0.00144      I  
2,456,264.28496       +/-0.00048      630.0     -0.00166      I  
2,456,264.75557       +/-0.00076      630.5     -0.00050      II 
2,456,265.22402       +/-0.00037      631.0     -0.00150      I  
2,456,265.69550       +/-0.00064      631.5      0.00051      II 
2,456,266.16296       +/-0.000 7      632.0     -0.00147      I  
2,456,266.63349       +/-0.00073      632.5     -0.00039      II 
2,456,267.57314       +/-0.00099      633.5      0.00034      II 
2,456,268.04080       +/-0.00024      634.0     -0.00144      I  
2,456,269.91862       +/-0.00054      636.0     -0.00143      I  
2,456,270.38996       +/-0.00065      636.5      0.00045      II 
2,456,271.79634       +/-0.00058      638.0     -0.00152      I  
2,456,272.26792       +/-0.00085      638.5      0.00060      II 
2,456,272.73513       +/-0.00064      639.0     -0.00164      I  
2,456,273.67416       +/-0.00052      640.0     -0.00151      I  
2,456,274.14566       +/-0.00093      640.5      0.00053      II 
2,456,274.61287       +/-0.00035      641.0     -0.00171      I  
2,456,275.08400       +/-0.00083      641.5     -0.00003      II 
2,456,275.55188       +/-0.00018      642.0     -0.00160      I  
2,456,276.49091       +/-0.00011      643.0     -0.00148      I  
2,456,276.96176       +/-0.00056      643.5     -0.00008      II 
2,456,277.42961       +/-0.00027      644.0     -0.00168      I  
2,456,277.90088       +/-0.00074      644.5      0.00013      II 
2,456,278.36868       +/-0.00030      645.0     -0.00152      I  
2,456,279.30751       +/-0.00036      646.0     -0.00159      I  
2,456,280.24640       +/-0.00044      647.0     -0.00161      I  
2,456,281.18543       +/-0.00050      648.0     -0.00148      I  
2,456,282.12414       +/-0.00055      649.0     -0.00168      I  
2,456,282.59510       +/-0.00074      649.5     -0.00017      II 
2,456,283.06326       +/-0.00053      650.0     -0.00146      I  
2,456,284.00199       +/-0.00040      651.0     -0.00164      I  
2,456,284.47239       +/-0.00093      651.5     -0.00069      II 
2,456,284.94091       +/-0.00027      652.0     -0.00162      I  
2,456,285.41199       +/-0.00057      652.5      0.00000      II 
2,456,285.88008       +/-0.00022      653.0     -0.00136      I  
2,456,286.81886       +/-0.00012      654.0     -0.00148      I  
2,456,287.75778       +/-0.00037      655.0     -0.00147      I  
2,456,289.63558       +/-0.00056      657.0     -0.00148      I  
2,456,290.10658       +/-0.00041      657.5      0.00006      II 
2,456,290.57438       +/-0.00062      658.0     -0.00158      I  
2,456,291.51349       +/-0.00054      659.0     -0.00138      I  
2,456,291.98398       +/-0.00074      659.5     -0.00034      II 
2,456,292.45222       +/-0.00053      660.0     -0.00155      I  
2,456,292.92251       +/-0.00088      660.5     -0.00072      II 
2,456,293.39107       +/-0.00053      661.0     -0.00161      I  
2,456,294.33000       +/-0.00019      662.0     -0.00158      I  
2,456,294.80071       +/-0.00027      662.5     -0.00033      II 
2,456,295.26883       +/-0.00029      663.0     -0.00166      I  
2,456,295.73907       +/-0.00098      663.5     -0.00087      II 
2,456,296.20793       +/-0.00028      664.0     -0.00147      I  
2,456,297.14657       +/-0.00026      665.0     -0.00173      I  
2,456,298.08554       +/-0.00041      666.0     -0.00167      I  
2,456,299.02453       +/-0.00043      667.0     -0.00158      I  
2,456,299.96331       +/-0.00051      668.0     -0.00171      I  
2,456,300.43534       +/-0.00073      668.5      0.00086      II 
2,456,300.90227       +/-0.00049      669.0     -0.00165      I  
2,456,301.84112       +/-0.00051      670.0     -0.00171      I  
2,456,302.77994       +/-0.00048      671.0     -0.00179      I  
2,456,303.25163       +/-0.00082      671.5      0.00044      II 
2,456,303.71844       +/-0.00056      672.0     -0.00220      I  
2,456,305.59683       +/-0.00020      674.0     -0.00162      I  
2,456,306.06729       +/-0.00030      674.5     -0.00061      II 
2,456,306.53559       +/-0.00031      675.0     -0.00176      I  
2,456,307.00719       +/-0.00064      675.5      0.00038      II 
2,456,307.47459       +/-0.00047      676.0     -0.00167      I  
2,456,308.41338       +/-0.00058      677.0     -0.00178      I  
2,456,309.35242       +/-0.00059      678.0     -0.00165      I  
2,456,322.49691       +/-0.00046      692.0     -0.00183      I  
2,456,323.43586       +/-0.000 7      693.0     -0.00179      I  
2,456,324.37483       +/-0.000 7      694.0     -0.00172      I  
2,456,324.84536       +/-0.00040      694.5     -0.00064      II 
2,456,325.31370       +/-0.00034      695.0     -0.00176      I  
2,456,326.25259       +/-0.00048      696.0     -0.00177      I  
2,456,326.72220       +/-0.00072      696.5     -0.00161      II 
2,456,327.19164       +/-0.00057      697.0     -0.00163      I  
2,456,327.66156       +/-0.00046      697.5     -0.00116      II 
2,456,328.13017       +/-0.00070      698.0     -0.00200      I  
2,456,329.06931       +/-0.00061      699.0     -0.00177      I  
2,456,329.54026       +/-0.00026      699.5     -0.00027      II 
2,456,330.00822       +/-0.00052      700.0     -0.00176      I  
2,456,330.94705       +/-0.00042      701.0     -0.00184      I  
2,456,332.82466       +/-0.00030      703.0     -0.00204      I  
2,456,333.29477       +/-0.00059      703.5     -0.00138      II 
2,456,333.76378       +/-0.000 8      704.0     -0.00182      I  
2,456,334.23417       +/-0.00093      704.5     -0.00088      II 
2,456,334.70264       +/-0.00051      705.0     -0.00187      I  
2,456,335.17321       +/-0.00098      705.5     -0.00075      II 
2,456,335.64148       +/-0.00036      706.0     -0.00193      I  
2,456,336.58045       +/-0.00041      707.0     -0.00187      I  
2,456,337.51931       +/-0.00056      708.0     -0.00191      I  
2,456,338.45820       +/-0.00052      709.0     -0.00193      I  
2,456,338.92900       +/-0.00073      709.5     -0.00058      II 
2,456,339.39710       +/-0.00047      710.0     -0.00193      I  
2,456,339.86780       +/-0.00079      710.5     -0.00069      II 
2,456,340.33598       +/-0.00040      711.0     -0.00196      I  
2,456,340.80717       +/-0.00084      711.5     -0.00022      II 
2,456,341.27484       +/-0.00019      712.0     -0.00200      I  
2,456,342.21381       +/-0.00016      713.0     -0.00194      I  
2,456,343.15262       +/-0.00030      714.0     -0.00203      I  
2,456,344.09172       +/-0.00053      715.0     -0.00184      I  
2,456,345.03056       +/-0.00052      716.0     -0.00190      I  
2,456,345.50128       +/-0.00013      716.5     -0.00064      II 
2,456,345.96927       +/-0.00065      717.0     -0.00210      I  
2,456,346.90846       +/-0.00062      718.0     -0.00181      I  
2,456,347.84711       +/-0.00055      719.0     -0.00207      I  
2,456,348.78611       +/-0.00049      720.0     -0.00198      I  
2,456,349.25748       +/-0.00055      720.5     -0.00006      II 
2,456,349.72523       +/-0.00030      721.0     -0.00176      I  
2,456,350.19441       +/-0.00076      721.5     -0.00203      II 
2,456,350.66373       +/-0.00025      722.0     -0.00217      I  
2,456,351.13468       +/-0.00033      722.5     -0.00067      II 
2,456,351.60282       +/-0.00011      723.0     -0.00198      I  
2,456,352.54236       +/-0.00049      724.0     -0.00135      I  
2,456,353.48067       +/-0.00028      725.0     -0.00194      I  
2,456,353.95161       +/-0.00061      725.5     -0.00045      II 
2,456,354.41948       +/-0.00040      726.0     -0.00204      I  
2,456,355.35836       +/-0.00049      727.0     -0.00206      I  
2,456,355.82894       +/-0.00057      727.5     -0.00093      II 
2,456,356.29735       +/-0.00049      728.0     -0.00198      I  
2,456,357.23637       +/-0.00054      729.0     -0.00186      I  
2,456,357.70655       +/-0.00080      729.5     -0.00113      II 
2,456,360.05300       +/-0.000 4      732.0     -0.00195      I  
2,456,360.52362       +/-0.00038      732.5     -0.00078      II 
2,456,360.99141       +/-0.00068      733.0     -0.00244      I  
2,456,361.46140       +/-0.00017      733.5     -0.00191      II 
2,456,361.93073       +/-0.00034      734.0     -0.00203      I  
2,456,362.40057       +/-0.00089      734.5     -0.00164      II 
2,456,362.86989       +/-0.00043      735.0     -0.00177      I  
2,456,363.33928       +/-0.00098      735.5     -0.00184      II 
2,456,363.80850       +/-0.00056      736.0     -0.00207      I  
2,456,364.27940       +/-0.00048      736.5     -0.00062      II 
2,456,364.74746       +/-0.00060      737.0     -0.00201      I  
2,456,365.21726       +/-0.00071      737.5     -0.00167      II 
2,456,365.68620       +/-0.00057      738.0     -0.00218      I  
2,456,367.56390       +/-0.00048      740.0     -0.00229      I  
2,456,368.03343       +/-0.00099      740.5     -0.00221      II 
2,456,368.50289       +/-0.00034      741.0     -0.00220      I  
2,456,369.44195       +/-0.000 2      742.0     -0.00205      I  
2,456,369.91188       +/-0.00098      742.5     -0.00157      II 
2,456,370.38073       +/-0.00019      743.0     -0.00217      I  
2,456,371.31977       +/-0.00028      744.0     -0.00204      I  
2,456,372.25858       +/-0.00036      745.0     -0.00213      I  
2,456,372.72832       +/-0.00082      745.5     -0.00185      II 
2,456,373.19747       +/-0.00047      746.0     -0.00215      I  
2,456,373.66853       +/-0.00021      746.5     -0.00054      II 
2,456,374.13630       +/-0.00048      747.0     -0.00222      I  
2,456,376.01412       +/-0.00051      749.0     -0.00222      I  
2,456,376.95296       +/-0.00046      750.0     -0.00228      I  
2,456,377.89194       +/-0.00034      751.0     -0.00221      I  
2,456,378.36312       +/-0.00072      751.5     -0.00048      II 
2,456,379.30034       +/-0.00034      752.5     -0.00216      II 
2,456,379.76991       +/-0.00026      753.0     -0.00205      I  
2,456,380.70874       +/-0.00046      754.0     -0.00212      I  
2,456,381.64750       +/-0.00058      755.0     -0.00227      I  
2,456,382.58658       +/-0.00063      756.0     -0.00209      I  
2,456,383.05691       +/-0.00053      756.5     -0.00121      II 
2,456,383.52531       +/-0.00060      757.0     -0.00227      I  
2,456,383.99681       +/-0.00082      757.5     -0.00022      II 
2,456,384.46438       +/-0.00050      758.0     -0.00210      I  
2,456,385.40320       +/-0.00044      759.0     -0.00219      I  
2,456,386.34192       +/-0.00034      760.0     -0.00237      I  
2,456,386.81249       +/-0.00089      760.5     -0.00125      II 
2,456,387.28094       +/-0.00016      761.0     -0.00226      I  
2,456,388.21988       +/-0.00010      762.0     -0.00222      I  
2,456,388.69095       +/-0.00078      762.5     -0.00061      II 
2,456,389.15885       +/-0.00030      763.0     -0.00216      I  
2,456,389.62859       +/-0.00034      763.5     -0.00187      II 
2,456,390.09774       +/-0.00035      764.0     -0.00217      I  
2,456,390.56872       +/-0.00084      764.5     -0.00064      II
2,456,392.91450       +/-0.00056      767.0     -0.00213      I 
2,456,394.32313       +/-0.00043      768.5     -0.00186      II
2,456,394.79218       +/-0.00031      769.0     -0.00226      I 
2,456,395.73121       +/-0.00014      770.0     -0.00213      I 
2,456,396.20091       +/-0.00068      770.5     -0.00189      II
2,456,397.13993       +/-0.00040      771.5     -0.00177      II
2,456,397.60911       +/-0.00026      772.0     -0.00204      I 
2,456,398.54783       +/-0.00050      773.0     -0.00223      I 
2,456,399.48679       +/-0.00053      774.0     -0.00217      I 
2,456,399.95694       +/-0.00045      774.5     -0.00148      II
2,456,400.42577       +/-0.00060      775.0     -0.00210      I 
2,456,401.36446       +/-0.00062      776.0     -0.00232      I 
2,456,402.30349       +/-0.00054      777.0     -0.00219      I 
2,456,402.77242       +/-0.00074      777.5     -0.00271      II
2,456,403.24227       +/-0.00042      778.0     -0.00232      I 
2,456,404.18120       +/-0.00032      779.0     -0.00229      I 
2,456,405.12018       +/-0.00015      780.0     -0.00222      I 
2,456,406.05900       +/-0.00018      781.0     -0.00230      I 
2,456,406.52879       +/-0.00011      781.5     -0.00196      II
2,456,406.99792       +/-0.00032      782.0     -0.00229      I 
2,456,407.93689       +/-0.00034      783.0     -0.00222      I 
2,456,408.87573       +/-0.00044      784.0     -0.00229      I 
2,456,409.81461       +/-0.00054      785.0     -0.00231      I 
2,456,410.75350       +/-0.00054      786.0     -0.00233      I 
2,456,411.22284       +/-0.00093      786.5     -0.00244      II
2,456,411.69224       +/-0.00062      787.0     -0.00249      I 
2,456,412.63122       +/-0.00040      788.0     -0.00242      I 
2,456,413.10136       +/-0.00058      788.5     -0.00173      II
2,456,413.57019       +/-0.00018      789.0     -0.00235      I 
2,456,414.03924       +/-0.00094      789.5     -0.00276      II
2,456,420.14245       +/-0.00051      796.0     -0.00243      I 
2,456,420.61092       +/-0.00074      796.5     -0.00341      II
2,456,421.08111       +/-0.00046      797.0     -0.00267      I 
2,456,421.55087       +/-0.00072      797.5     -0.00237      II
2,456,422.02019       +/-0.00021      798.0     -0.00250      I 
2,456,422.49045       +/-0.00095      798.5     -0.00169      II
2,456,422.95903       +/-0.00012      799.0     -0.00256      I 
2,456,423.42863       +/-0.00082      799.5     -0.00242      II
------------------------------------------------------------------

==> table3.dat <==
Table 3. Minimum timings determined by the WD code.
==========================================================
      BJD                Error        Epoch      O-Cfull
----------------------------------------------------------
2,454,953.57307       +/-0.00020      -766      -0.00004
2,454,954.51230       +/-0.00016      -765       0.00027
2,454,955.45105       +/-0.00019      -764       0.00011
2,454,956.38984       +/-0.00021      -763      -0.00000
2,454,957.32878       +/-0.00017      -762       0.00002
2,454,958.26782       +/-0.00021      -761       0.00014
2,454,959.20668       +/-0.00023      -760       0.00009
2,454,960.14566       +/-0.00019      -759       0.00016
2,454,961.08451       +/-0.00025      -758       0.00010
2,454,962.02359       +/-0.00023      -757       0.00027
2,454,964.84001       +/-0.00024      -754      -0.00004
2,454,965.77895       +/-0.00026      -753      -0.00001
2,454,966.71790       +/-0.00023      -752       0.00002
2,454,967.65687       +/-0.00021      -751       0.00008
2,454,968.59577       +/-0.00023      -750       0.00007
2,454,969.53484       +/-0.00026      -749       0.00022
2,454,970.47354       +/-0.00022      -748       0.00001
2,454,971.41275       +/-0.00028      -747       0.00031
2,454,972.35142       +/-0.00032      -746       0.00007
2,454,973.29040       +/-0.00021      -745       0.00014
2,454,974.22921       +/-0.00025      -744       0.00004
2,454,975.16814       +/-0.00025      -743       0.00006
2,454,976.10710       +/-0.00022      -742       0.00010
2,454,977.04581       +/-0.00024      -741      -0.00009
2,454,977.98490       +/-0.00023      -740       0.00008
2,454,978.92376       +/-0.00027      -739       0.00003
2,454,979.86268       +/-0.00023      -738       0.00004
2,454,980.80169       +/-0.00024      -737       0.00014
2,454,981.74056       +/-0.00026      -736       0.00009
2,454,982.67942       +/-0.00026      -735       0.00004
2,454,983.61838       +/-0.00017      -734       0.00009
2,454,984.55715       +/-0.00027      -733      -0.00004
2,454,985.49608       +/-0.00017      -732      -0.00002
2,454,986.43485       +/-0.00015      -731      -0.00016
2,454,987.37380       +/-0.00021      -730      -0.00013
2,454,988.31276       +/-0.00019      -729      -0.00008
2,454,989.25200       +/-0.00012      -728       0.00024
2,454,990.19059       +/-0.00022      -727      -0.00007
2,454,991.12957       +/-0.00013      -726      -0.00000
2,454,992.06847       +/-0.00015      -725      -0.00001
2,454,993.00730       +/-0.00011      -724      -0.00009
2,454,993.94634       +/-0.00013      -723       0.00003
2,454,994.88522       +/-0.00015      -722      -0.00000
2,454,995.82420       +/-0.00013      -721       0.00006
2,454,996.76328       +/-0.00012      -720       0.00023
2,455,002.39648       +/-0.00015      -714      -0.00003
2,455,003.33534       +/-0.00017      -713      -0.00008
2,455,004.27428       +/-0.00016      -712      -0.00005
2,455,005.21311       +/-0.00021      -711      -0.00013
2,455,006.15231       +/-0.00020      -710       0.00015
2,455,007.09104       +/-0.00022      -709      -0.00002
2,455,008.02989       +/-0.00020      -708      -0.00008
2,455,008.96874       +/-0.00020      -707      -0.00015
2,455,009.90770       +/-0.00018      -706      -0.00010
2,455,010.84672       +/-0.00018      -705       0.00000
2,455,011.78561       +/-0.00020      -704      -0.00001
2,455,012.72455       +/-0.00026      -703       0.00001
2,455,016.48028       +/-0.00019      -699       0.00010
2,455,017.41902       +/-0.00022      -698      -0.00007
2,455,018.35782       +/-0.00023      -697      -0.00018
2,455,019.29672       +/-0.00022      -696      -0.00019
2,455,020.23568       +/-0.00023      -695      -0.00014
2,455,021.17445       +/-0.00016      -694      -0.00028
2,455,022.11330       +/-0.00019      -693      -0.00034
2,455,023.05229       +/-0.00023      -692      -0.00026
2,455,023.99142       +/-0.00040      -691      -0.00004
2,455,024.93035       +/-0.00020      -690      -0.00002
2,455,025.86918       +/-0.00023      -689      -0.00011
2,455,026.80808       +/-0.00019      -688      -0.00012
2,455,027.74710       +/-0.00023      -687      -0.00001
2,455,028.68593       +/-0.00019      -686      -0.00009
2,455,029.62481       +/-0.00020      -685      -0.00012
2,455,030.56382       +/-0.00019      -684      -0.00002
2,455,031.50269       +/-0.00017      -683      -0.00006
2,455,032.44155       +/-0.00024      -682      -0.00011
2,455,033.38061       +/-0.00013      -681       0.00003
2,455,034.31962       +/-0.00017      -680       0.00013
2,455,035.25837       +/-0.00015      -679      -0.00002
2,455,036.19722       +/-0.00017      -678      -0.00009
2,455,037.13621       +/-0.00013      -677      -0.00001
2,455,038.07497       +/-0.00019      -676      -0.00016
2,455,039.01404       +/-0.00014      -675      -0.00000
2,455,039.95276       +/-0.00015      -674      -0.00019
2,455,040.89170       +/-0.00017      -673      -0.00016
2,455,041.83074       +/-0.00017      -672      -0.00003
2,455,042.76964       +/-0.00014      -671      -0.00004
2,455,043.70866       +/-0.00016      -670       0.00006
2,455,044.64741       +/-0.00016      -669      -0.00009
2,455,045.58653       +/-0.00014      -668       0.00011
2,455,046.52519       +/-0.00011      -667      -0.00013
2,455,047.46437       +/-0.00014      -666       0.00013
2,455,048.40318       +/-0.00015      -665       0.00003
2,455,049.34199       +/-0.00012      -664      -0.00007
2,455,050.28117       +/-0.00017      -663       0.00019
2,455,051.21988       +/-0.00012      -662      -0.00000
2,455,052.15890       +/-0.00017      -661       0.00010
2,455,053.09771       +/-0.00013      -660       0.00000
2,455,054.03672       +/-0.00012      -659       0.00010
2,455,054.97542       +/-0.00013      -658      -0.00010
2,455,056.85330       +/-0.00013      -656      -0.00004
2,455,057.79216       +/-0.00019      -655      -0.00009
2,455,058.73110       +/-0.00019      -654      -0.00006
2,455,059.66990       +/-0.00019      -653      -0.00017
2,455,060.60885       +/-0.00017      -652      -0.00013
2,455,061.54773       +/-0.00011      -651      -0.00016
2,455,064.36405       +/-0.00028      -648      -0.00057
2,455,065.30321       +/-0.00019      -647      -0.00032
2,455,066.24220       +/-0.00013      -646      -0.00024
2,455,067.18136       +/-0.00012      -645       0.00000
2,455,068.12027       +/-0.00016      -644       0.00000
2,455,069.05916       +/-0.00009      -643      -0.00001
2,455,069.99813       +/-0.00013      -642       0.00004
2,455,070.93699       +/-0.00012      -641      -0.00000
2,455,071.87595       +/-0.00010      -640       0.00004
2,455,072.81511       +/-0.00014      -639       0.00029
2,455,073.75381       +/-0.00015      -638       0.00008
2,455,074.69274       +/-0.00013      -637       0.00010
2,455,075.63143       +/-0.00015      -636      -0.00012
2,455,076.57057       +/-0.00015      -635       0.00011
2,455,077.50923       +/-0.00013      -634      -0.00014
2,455,078.44828       +/-0.00017      -633       0.00000
2,455,079.38726       +/-0.00010      -632       0.00007
2,455,080.32599       +/-0.00017      -631      -0.00011
2,455,081.26507       +/-0.00010      -630       0.00006
2,455,082.20408       +/-0.00013      -629       0.00016
2,455,083.14291       +/-0.00015      -628       0.00008
2,455,084.08189       +/-0.00015      -627       0.00015
2,455,085.02074       +/-0.00014      -626       0.00009
2,455,085.95968       +/-0.00011      -625       0.00012
2,455,086.89847       +/-0.00022      -624       0.00000
2,455,089.71538       +/-0.00014      -621       0.00018
2,455,090.65427       +/-0.00011      -620       0.00016
2,455,093.47090       +/-0.00015      -617       0.00006
2,455,094.40972       +/-0.00032      -616      -0.00002
2,455,095.34863       +/-0.00011      -615      -0.00002
2,455,096.28736       +/-0.00010      -614      -0.00020
2,455,097.22640       +/-0.00011      -613      -0.00007
2,455,098.16524       +/-0.00010      -612      -0.00014
2,455,099.10418       +/-0.00010      -611      -0.00011
2,455,100.04319       +/-0.00010      -610      -0.00001
2,455,100.98197       +/-0.00009      -609      -0.00014
2,455,101.92101       +/-0.00010      -608      -0.00001
2,455,102.85991       +/-0.00008      -607      -0.00002
2,455,103.79885       +/-0.00012      -606       0.00001
2,455,104.73771       +/-0.00009      -605      -0.00004
2,455,105.67660       +/-0.00010      -604      -0.00005
2,455,106.61554       +/-0.00009      -603      -0.00002
2,455,107.55447       +/-0.00010      -602      -0.00000
2,455,108.49357       +/-0.00012      -601       0.00018
2,455,109.43234       +/-0.00010      -600       0.00004
2,455,110.37133       +/-0.00010      -599       0.00012
2,455,111.31026       +/-0.00009      -598       0.00014
2,455,112.24917       +/-0.00012      -597       0.00014
2,455,114.12689       +/-0.00014      -595       0.00005
2,455,115.06567       +/-0.00021      -594      -0.00007
2,455,116.00452       +/-0.00013      -593      -0.00013
2,455,116.94348       +/-0.00013      -592      -0.00008
2,455,117.88234       +/-0.00013      -591      -0.00013
2,455,118.82146       +/-0.00010      -590       0.00007
2,455,119.76029       +/-0.00011      -589      -0.00000
2,455,120.69942       +/-0.00014      -588       0.00021
2,455,121.63824       +/-0.00012      -587       0.00012
2,455,122.57720       +/-0.00033      -586       0.00018
2,455,124.45481       +/-0.00015      -584      -0.00002
2,455,125.39392       +/-0.00013      -583       0.00017
2,455,126.33259       +/-0.00015      -582      -0.00006
2,455,127.27159       +/-0.00008      -581       0.00002
2,455,128.21099       +/-0.00018      -580       0.00051
2,455,129.14952       +/-0.00013      -579       0.00014
2,455,130.08843       +/-0.00013      -578       0.00014
2,455,131.02726       +/-0.00015      -577       0.00006
2,455,131.96596       +/-0.00018      -576      -0.00014
2,455,132.90504       +/-0.00013      -575       0.00002
2,455,133.84389       +/-0.00019      -574      -0.00003
2,455,134.78266       +/-0.00011      -573      -0.00016
2,455,135.72159       +/-0.00016      -572      -0.00014
2,455,136.66036       +/-0.00010      -571      -0.00028
2,455,137.59942       +/-0.00008      -570      -0.00013
2,455,138.53839       +/-0.00015      -569      -0.00007
2,455,139.47725       +/-0.00012      -568      -0.00011
2,455,140.41619       +/-0.00009      -567      -0.00008
2,455,141.35528       +/-0.00015      -566       0.00009
2,455,142.29407       +/-0.00007      -565      -0.00002
2,455,143.23328       +/-0.00014      -564       0.00027
2,455,144.17177       +/-0.00009      -563      -0.00013
2,455,145.11071       +/-0.00007      -562      -0.00010
2,455,146.04982       +/-0.00013      -561       0.00009
2,455,146.98890       +/-0.00012      -560       0.00026
2,455,147.92777       +/-0.00010      -559       0.00023
2,455,148.86656       +/-0.00013      -558       0.00011
2,455,149.80564       +/-0.00009      -557       0.00028
2,455,150.74444       +/-0.00009      -556       0.00017
2,455,151.68320       +/-0.00011      -555       0.00003
2,455,152.62203       +/-0.00008      -554      -0.00004
2,455,153.56110       +/-0.00013      -553       0.00011
2,455,156.37781       +/-0.00025      -550       0.00010
2,455,157.31646       +/-0.00015      -549      -0.00015
2,455,158.25553       +/-0.00017      -548       0.00000
2,455,159.19450       +/-0.00014      -547       0.00007
2,455,160.13328       +/-0.00021      -546      -0.00005
2,455,161.07218       +/-0.00021      -545      -0.00006
2,455,162.01109       +/-0.00019      -544      -0.00006
2,455,162.95000       +/-0.00024      -543      -0.00005
2,455,163.88884       +/-0.00018      -542      -0.00012
2,455,164.82782       +/-0.00021      -541      -0.00005
2,455,165.76705       +/-0.00022      -540       0.00027
2,455,166.70566       +/-0.00019      -539      -0.00002
2,455,167.64476       +/-0.00025      -538       0.00016
2,455,168.58338       +/-0.00021      -537      -0.00012
2,455,169.52231       +/-0.00018      -536      -0.00009
2,455,170.46128       +/-0.00025      -535      -0.00003
2,455,171.40017       +/-0.00021      -534      -0.00005
2,455,172.33898       +/-0.00020      -533      -0.00014
2,455,173.27784       +/-0.00022      -532      -0.00019
2,455,174.21661       +/-0.00017      -531      -0.00033
2,455,175.15565       +/-0.00022      -530      -0.00019
2,455,176.09479       +/-0.00022      -529       0.00003
2,455,177.03356       +/-0.00017      -528      -0.00010
2,455,177.97263       +/-0.00023      -527       0.00006
2,455,178.91145       +/-0.00021      -526      -0.00002
2,455,179.85032       +/-0.00021      -525      -0.00006
2,455,180.78944       +/-0.00025      -524       0.00015
2,455,185.48396       +/-0.00039      -519       0.00014
2,455,186.42288       +/-0.00027      -518       0.00015
2,455,187.36179       +/-0.00035      -517       0.00015
2,455,188.30074       +/-0.00033      -516       0.00020
2,455,189.23947       +/-0.00037      -515       0.00002
2,455,190.17852       +/-0.00024      -514       0.00016
2,455,191.11738       +/-0.00030      -513       0.00012
2,455,192.05627       +/-0.00028      -512       0.00010
2,455,192.99502       +/-0.00025      -511      -0.00005
2,455,193.93398       +/-0.00028      -510       0.00000
2,455,194.87283       +/-0.00028      -509      -0.00005
2,455,195.81170       +/-0.00030      -508      -0.00009
2,455,196.75079       +/-0.00029      -507       0.00009
2,455,197.68960       +/-0.00024      -506      -0.00000
2,455,198.62862       +/-0.00020      -505       0.00011
2,455,199.56743       +/-0.00022      -504       0.00001
2,455,200.50628       +/-0.00018      -503      -0.00004
2,455,201.44515       +/-0.00020      -502      -0.00007
2,455,202.38401       +/-0.00019      -501      -0.00012
2,455,203.32294       +/-0.00020      -500      -0.00010
2,455,204.26196       +/-0.00019      -499       0.00001
2,455,205.20098       +/-0.00022      -498       0.00012
2,455,206.13995       +/-0.00027      -497       0.00019
2,455,207.07871       +/-0.00022      -496       0.00004
2,455,208.01762       +/-0.00017      -495       0.00004
2,455,208.95658       +/-0.00020      -494       0.00010
2,455,209.89539       +/-0.00028      -493       0.00000
2,455,210.83425       +/-0.00014      -492      -0.00004
2,455,211.77320       +/-0.00021      -491       0.00000
2,455,212.71207       +/-0.00018      -490      -0.00003
2,455,213.65096       +/-0.00023      -489      -0.00004
2,455,214.58981       +/-0.00017      -488      -0.00010
2,455,215.52883       +/-0.00019      -487       0.00000
2,455,217.40675       +/-0.00025      -485       0.00011
2,455,218.34551       +/-0.00014      -484      -0.00002
2,455,219.28436       +/-0.00026      -483      -0.00008
2,455,220.22338       +/-0.00019      -482       0.00002
2,455,221.16238       +/-0.00019      -481       0.00012
2,455,222.10106       +/-0.00021      -480      -0.00010
2,455,223.04031       +/-0.00028      -479       0.00024
2,455,223.97930       +/-0.00021      -478       0.00032
2,455,224.91789       +/-0.00023      -477       0.00000
2,455,225.85701       +/-0.00018      -476       0.00022
2,455,226.79581       +/-0.00024      -475       0.00011
2,455,227.73463       +/-0.00022      -474       0.00003
2,455,228.67341       +/-0.00020      -473      -0.00009
2,455,233.36802       +/-0.00023      -468      -0.00001
2,455,234.30681       +/-0.00026      -467      -0.00013
2,455,235.24582       +/-0.00017      -466      -0.00002
2,455,236.18463       +/-0.00022      -465      -0.00012
2,455,237.12346       +/-0.00016      -464      -0.00020
2,455,238.06251       +/-0.00016      -463      -0.00005
2,455,239.00139       +/-0.00016      -462      -0.00008
2,455,239.94035       +/-0.00015      -461      -0.00002
2,455,240.87929       +/-0.00014      -460       0.00000
2,455,241.81812       +/-0.00015      -459      -0.00007
2,455,242.75712       +/-0.00014      -458       0.00002
2,455,243.69596       +/-0.00017      -457      -0.00004
2,455,244.63489       +/-0.00016      -456      -0.00001
2,455,245.57370       +/-0.00014      -455      -0.00011
2,455,247.45160       +/-0.00016      -453      -0.00002
2,455,248.39030       +/-0.00010      -452      -0.00023
2,455,249.32911       +/-0.00012      -451      -0.00033
2,455,250.26813       +/-0.00014      -450      -0.00021
2,455,251.20701       +/-0.00012      -449      -0.00024
2,455,252.14615       +/-0.00015      -448      -0.00000
2,455,253.08507       +/-0.00013      -447       0.00000
2,455,254.02399       +/-0.00016      -446       0.00002
2,455,254.96312       +/-0.00014      -445       0.00024
2,455,255.90163       +/-0.00011      -444      -0.00015
2,455,256.84078       +/-0.00019      -443       0.00009
2,455,257.77955       +/-0.00013      -442      -0.00004
2,455,258.71850       +/-0.00010      -441      -0.00000
2,455,259.65764       +/-0.00013      -440       0.00023
2,455,260.59649       +/-0.00014      -439       0.00017
2,455,261.53534       +/-0.00013      -438       0.00012
2,455,262.47424       +/-0.00020      -437       0.00011
2,455,263.41297       +/-0.00015      -436      -0.00006
2,455,264.35178       +/-0.00016      -435      -0.00015
2,455,265.29082       +/-0.00016      -434      -0.00002
2,455,266.22962       +/-0.00013      -433      -0.00013
2,455,267.16852       +/-0.00018      -432      -0.00013
2,455,268.10731       +/-0.00016      -431      -0.00025
2,455,269.04646       +/-0.00021      -430      -0.00000
2,455,269.98530       +/-0.00020      -429      -0.00007
2,455,270.92407       +/-0.00018      -428      -0.00021
2,455,271.86327       +/-0.00016      -427       0.00008
2,455,272.80204       +/-0.00019      -426      -0.00005
2,455,273.74090       +/-0.00015      -425      -0.00009
2,455,274.67985       +/-0.00018      -424      -0.00005
2,455,276.55770       +/-0.00024      -422      -0.00001
2,455,277.49675       +/-0.00024      -421       0.00012
2,455,278.43569       +/-0.00024      -420       0.00016
2,455,279.37461       +/-0.00023      -419       0.00017
2,455,280.31338       +/-0.00024      -418       0.00003
2,455,281.25222       +/-0.00018      -417      -0.00002
2,455,282.19115       +/-0.00021      -416      -0.00000
2,455,283.12987       +/-0.00035      -415      -0.00019
2,455,284.06860       +/-0.00019      -414      -0.00036
2,455,285.00779       +/-0.00022      -413      -0.00008
2,455,285.94646       +/-0.00026      -412      -0.00031
2,455,286.88543       +/-0.00022      -411      -0.00025
2,455,287.82441       +/-0.00017      -410      -0.00018
2,455,288.76341       +/-0.00015      -409      -0.00008
2,455,289.70246       +/-0.00013      -408       0.00005
2,455,290.64115       +/-0.00014      -407      -0.00016
2,455,291.58017       +/-0.00016      -406      -0.00004
2,455,292.51912       +/-0.00018      -405      -0.00000
2,455,293.45780       +/-0.00020      -404      -0.00022
2,455,294.39691       +/-0.00012      -403      -0.00002
2,455,295.33590       +/-0.00017      -402       0.00005
2,455,296.27483       +/-0.00013      -401       0.00008
2,455,297.21385       +/-0.00015      -400       0.00019
2,455,298.15261       +/-0.00016      -399       0.00004
2,455,299.09145       +/-0.00012      -398      -0.00001
2,455,300.03036       +/-0.00017      -397      -0.00001
2,455,300.96909       +/-0.00010      -396      -0.00019
2,455,301.90803       +/-0.00019      -395      -0.00015
2,455,302.84705       +/-0.00013      -394      -0.00004
2,455,303.78589       +/-0.00011      -393      -0.00010
2,455,304.72476       +/-0.00017      -392      -0.00014
2,455,305.66374       +/-0.00013      -391      -0.00007
2,455,306.60260       +/-0.00014      -390      -0.00011
2,455,309.41939       +/-0.00019      -387      -0.00004
2,455,310.35831       +/-0.00018      -386      -0.00003
2,455,311.29721       +/-0.00017      -385      -0.00003
2,455,312.23618       +/-0.00018      -384       0.00002
2,455,313.17512       +/-0.00017      -383       0.00005
2,455,314.11414       +/-0.00016      -382       0.00017
2,455,315.05294       +/-0.00019      -381       0.00006
2,455,315.99192       +/-0.00015      -380       0.00013
2,455,316.93060       +/-0.00017      -379      -0.00008
2,455,317.86968       +/-0.00020      -378       0.00008
2,455,318.80831       +/-0.00015      -377      -0.00019
2,455,319.74727       +/-0.00020      -376      -0.00013
2,455,320.68626       +/-0.00018      -375      -0.00005
2,455,321.62496       +/-0.00015      -374      -0.00025
2,455,322.56404       +/-0.00017      -373      -0.00008
2,455,323.50294       +/-0.00019      -372      -0.00009
2,455,324.44192       +/-0.00013      -371      -0.00001
2,455,325.38077       +/-0.00021      -370      -0.00007
2,455,326.31967       +/-0.00015      -369      -0.00008
2,455,327.25857       +/-0.00017      -368      -0.00008
2,455,328.19736       +/-0.00016      -367      -0.00020
2,455,329.13639       +/-0.00013      -366      -0.00008
2,455,330.07528       +/-0.00014      -365      -0.00009
2,455,331.01447       +/-0.00014      -364       0.00018
2,455,331.95336       +/-0.00011      -363       0.00017
2,455,332.89210       +/-0.00015      -362       0.00000
2,455,333.83100       +/-0.00020      -361      -0.00000
2,455,334.76990       +/-0.00018      -360      -0.00000
2,455,335.70883       +/-0.00017      -359       0.00001
2,455,337.58648       +/-0.00015      -357      -0.00014
2,455,338.52535       +/-0.00015      -356      -0.00018
2,455,339.46434       +/-0.00012      -355      -0.00010
2,455,340.40329       +/-0.00015      -354      -0.00005
2,455,341.34226       +/-0.00016      -353       0.00000
2,455,342.28116       +/-0.00010      -352       0.00000
2,455,343.22014       +/-0.00013      -351       0.00007
2,455,344.15895       +/-0.00010      -350      -0.00002
2,455,345.09790       +/-0.00015      -349       0.00002
2,455,346.03675       +/-0.00013      -348      -0.00003
2,455,346.97568       +/-0.00012      -347      -0.00001
2,455,347.91462       +/-0.00013      -346       0.00002
2,455,348.85375       +/-0.00015      -345       0.00024
2,455,349.79257       +/-0.00011      -344       0.00015
2,455,350.73141       +/-0.00009      -343       0.00009
2,455,351.67024       +/-0.00010      -342       0.00001
2,455,352.60919       +/-0.00009      -341       0.00006
2,455,353.54807       +/-0.00012      -340       0.00003
2,455,354.48696       +/-0.00011      -339       0.00001
2,455,355.42579       +/-0.00013      -338      -0.00006
2,455,356.36468       +/-0.00011      -337      -0.00007
2,455,357.30359       +/-0.00010      -336      -0.00007
2,455,358.24260       +/-0.00012      -335       0.00003
2,455,359.18157       +/-0.00010      -334       0.00009
2,455,360.12041       +/-0.00011      -333       0.00002
2,455,361.05934       +/-0.00009      -332       0.00005
2,455,361.99828       +/-0.00007      -331       0.00008
2,455,362.93728       +/-0.00012      -330       0.00017
2,455,363.87589       +/-0.00011      -329      -0.00011
2,455,364.81507       +/-0.00015      -328       0.00015
2,455,365.75403       +/-0.00013      -327       0.00020
2,455,366.69293       +/-0.00011      -326       0.00020
2,455,367.63190       +/-0.00012      -325       0.00026
2,455,368.57072       +/-0.00010      -324       0.00018
2,455,369.50955       +/-0.00011      -323       0.00010
2,455,372.32618       +/-0.00017      -320       0.00001
2,455,373.26507       +/-0.00014      -319      -0.00000
2,455,374.20398       +/-0.00014      -318       0.00000
2,455,375.14300       +/-0.00013      -317       0.00011
2,455,376.08192       +/-0.00013      -316       0.00012
2,455,377.02080       +/-0.00011      -315       0.00010
2,455,377.95977       +/-0.00009      -314       0.00016
2,455,378.89859       +/-0.00013      -313       0.00007
2,455,379.83747       +/-0.00013      -312       0.00005
2,455,380.77649       +/-0.00016      -311       0.00016
2,455,381.71520       +/-0.00016      -310      -0.00003
2,455,382.65427       +/-0.00014      -309       0.00013
2,455,383.59322       +/-0.00013      -308       0.00017
2,455,384.53216       +/-0.00008      -307       0.00020
2,455,385.47107       +/-0.00012      -306       0.00021
2,455,386.40981       +/-0.00012      -305       0.00004
2,455,387.34875       +/-0.00012      -304       0.00008
2,455,388.28758       +/-0.00012      -303       0.00000
2,455,389.22651       +/-0.00015      -302       0.00002
2,455,390.16541       +/-0.00011      -301       0.00002
2,455,391.10422       +/-0.00012      -300      -0.00007
2,455,392.04321       +/-0.00011      -299       0.00000
2,455,392.98199       +/-0.00007      -298      -0.00011
2,455,393.92113       +/-0.00009      -297       0.00011
2,455,394.85990       +/-0.00008      -296      -0.00002
2,455,395.79884       +/-0.00006      -295       0.00001
2,455,396.73783       +/-0.00011      -294       0.00009
2,455,397.67669       +/-0.00009      -293       0.00004
2,455,398.61558       +/-0.00033      -292       0.00003
2,455,400.49337       +/-0.00028      -290       0.00000
2,455,401.43236       +/-0.00008      -289       0.00009
2,455,402.37107       +/-0.00008      -288      -0.00010
2,455,403.31024       +/-0.00007      -287       0.00015
2,455,404.24912       +/-0.00007      -286       0.00013
2,455,405.18798       +/-0.00008      -285       0.00008
2,455,406.12691       +/-0.00006      -284       0.00010
2,455,407.06581       +/-0.00019      -283       0.00010
2,455,408.00470       +/-0.00007      -282       0.00008
2,455,408.94343       +/-0.00012      -281      -0.00009
2,455,409.88234       +/-0.00006      -280      -0.00008
2,455,410.82133       +/-0.00008      -279      -0.00000
2,455,411.76014       +/-0.00009      -278      -0.00010
2,455,412.69905       +/-0.00007      -277      -0.00009
2,455,413.63807       +/-0.00012      -276       0.00001
2,455,414.57712       +/-0.00012      -275       0.00016
2,455,415.51594       +/-0.00009      -274       0.00007
2,455,416.45488       +/-0.00012      -273       0.00010
2,455,417.39370       +/-0.00011      -272       0.00002
2,455,418.33246       +/-0.00009      -271      -0.00012
2,455,419.27141       +/-0.00014      -270      -0.00008
2,455,420.21054       +/-0.00016      -269       0.00014
2,455,421.14939       +/-0.00015      -268       0.00008
2,455,422.08830       +/-0.00019      -267       0.00008
2,455,423.02740       +/-0.00013      -266       0.00028
2,455,423.96626       +/-0.00016      -265       0.00023
2,455,424.90498       +/-0.00016      -264       0.00004
2,455,425.84387       +/-0.00012      -263       0.00003
2,455,426.78278       +/-0.00015      -262       0.00003
2,455,427.72162       +/-0.00013      -261      -0.00003
2,455,428.66037       +/-0.00015      -260      -0.00018
2,455,429.59948       +/-0.00015      -259       0.00001
2,455,430.53817       +/-0.00014      -258      -0.00020
2,455,432.41627       +/-0.00030      -256       0.00008
2,455,433.35517       +/-0.00010      -255       0.00008
2,455,434.29405       +/-0.00013      -254       0.00005
2,455,435.23283       +/-0.00013      -253      -0.00007
2,455,436.17177       +/-0.00010      -252      -0.00004
2,455,437.11078       +/-0.00013      -251       0.00006
2,455,438.04960       +/-0.00016      -250      -0.00002
2,455,438.98865       +/-0.00011      -249       0.00012
2,455,439.92756       +/-0.00015      -248       0.00012
2,455,440.86641       +/-0.00010      -247       0.00006
2,455,441.80533       +/-0.00010      -246       0.00008
2,455,442.74424       +/-0.00011      -245       0.00008
2,455,443.68307       +/-0.00009      -244       0.00000
2,455,444.62190       +/-0.00009      -243      -0.00006
2,455,445.56079       +/-0.00011      -242      -0.00008
2,455,446.49971       +/-0.00011      -241      -0.00007
2,455,447.43857       +/-0.00011      -240      -0.00011
2,455,448.37743       +/-0.00011      -239      -0.00016
2,455,449.31639       +/-0.00007      -238      -0.00011
2,455,450.25529       +/-0.00010      -237      -0.00011
2,455,451.19417       +/-0.00008      -236      -0.00014
2,455,452.13328       +/-0.00004      -235       0.00006
2,455,453.07214       +/-0.00011      -234       0.00001
2,455,454.01105       +/-0.00011      -233       0.00001
2,455,454.94987       +/-0.00010      -232      -0.00007
2,455,455.88887       +/-0.00013      -231       0.00002
2,455,456.82784       +/-0.00010      -230       0.00008
2,455,457.76668       +/-0.00011      -229       0.00002
2,455,458.70584       +/-0.00008      -228       0.00027
2,455,459.64467       +/-0.00010      -227       0.00019
2,455,460.58355       +/-0.00010      -226       0.00017
2,455,461.52242       +/-0.00011      -225       0.00013
2,455,463.40024       +/-0.00012      -223       0.00014
2,455,464.33904       +/-0.00012      -222       0.00003
2,455,465.27796       +/-0.00012      -221       0.00004
2,455,466.21667       +/-0.00010      -220      -0.00014
2,455,467.15570       +/-0.00014      -219      -0.00002
2,455,468.09458       +/-0.00011      -218      -0.00005
2,455,469.03356       +/-0.00011      -217       0.00002
2,455,469.97249       +/-0.00015      -216       0.00004
2,455,470.91139       +/-0.00010      -215       0.00003
2,455,471.85030       +/-0.00011      -214       0.00004
2,455,472.78909       +/-0.00017      -213      -0.00007
2,455,473.72805       +/-0.00012      -212      -0.00002
2,455,474.66708       +/-0.00014      -211       0.00010
2,455,475.60594       +/-0.00013      -210       0.00005
2,455,476.54482       +/-0.00014      -209       0.00003
2,455,477.48380       +/-0.00017      -208       0.00010
2,455,478.42269       +/-0.00012      -207       0.00008
2,455,479.36162       +/-0.00013      -206       0.00011
2,455,480.30052       +/-0.00013      -205       0.00010
2,455,481.23945       +/-0.00014      -204       0.00012
2,455,482.17820       +/-0.00014      -203      -0.00002
2,455,483.11704       +/-0.00014      -202      -0.00009
2,455,484.05607       +/-0.00012      -201       0.00002
2,455,484.99487       +/-0.00012      -200      -0.00007
2,455,485.93380       +/-0.00011      -199      -0.00005
2,455,486.87272       +/-0.00013      -198      -0.00004
2,455,487.81166       +/-0.00011      -197      -0.00000
2,455,488.75061       +/-0.00012      -196       0.00003
2,455,489.68965       +/-0.00008      -195       0.00016
2,455,490.62853       +/-0.00010      -194       0.00014
2,455,491.56735       +/-0.00006      -193       0.00005
2,455,492.50612       +/-0.00012      -192      -0.00008
2,455,494.38405       +/-0.00021      -190       0.00003
2,455,495.32307       +/-0.00013      -189       0.00015
2,455,496.26204       +/-0.00008      -188       0.00021
2,455,497.20090       +/-0.00012      -187       0.00016
2,455,498.13986       +/-0.00005      -186       0.00022
2,455,499.07873       +/-0.00007      -185       0.00018
2,455,500.01757       +/-0.00007      -184       0.00011
2,455,500.95655       +/-0.00007      -183       0.00019
2,455,501.89524       +/-0.00010      -182      -0.00002
2,455,502.83411       +/-0.00011      -181      -0.00006
2,455,503.77304       +/-0.00006      -180      -0.00003
2,455,504.71188       +/-0.00011      -179      -0.00010
2,455,505.65086       +/-0.00008      -178      -0.00003
2,455,506.58974       +/-0.00006      -177      -0.00005
2,455,507.52875       +/-0.00007      -176       0.00004
2,455,508.46758       +/-0.00011      -175      -0.00003
2,455,509.40679       +/-0.00019      -174       0.00027
2,455,510.34541       +/-0.00010      -173      -0.00001
2,455,511.28431       +/-0.00008      -172      -0.00001
2,455,512.22318       +/-0.00011      -171      -0.00005
2,455,513.16215       +/-0.00015      -170       0.00000
2,455,514.10108       +/-0.00011      -169       0.00003
2,455,515.03996       +/-0.00010      -168       0.00000
2,455,515.97900       +/-0.00008      -167       0.00013
2,455,516.91784       +/-0.00011      -166       0.00007
2,455,517.85671       +/-0.00009      -165       0.00003
2,455,518.79569       +/-0.00014      -164       0.00010
2,455,519.73457       +/-0.00014      -163       0.00008
2,455,520.67346       +/-0.00013      -162       0.00006
2,455,521.61223       +/-0.00013      -161      -0.00007
2,455,522.55120       +/-0.00012      -160      -0.00000
2,455,524.42905       +/-0.00013      -158       0.00003
2,455,525.36800       +/-0.00012      -157       0.00007
2,455,526.30689       +/-0.00014      -156       0.00005
2,455,527.24571       +/-0.00017      -155      -0.00002
2,455,528.18470       +/-0.00015      -154       0.00005
2,455,529.12366       +/-0.00015      -153       0.00010
2,455,530.06253       +/-0.00013      -152       0.00007
2,455,531.00137       +/-0.00015      -151       0.00000
2,455,531.94027       +/-0.00013      -150      -0.00000
2,455,532.87914       +/-0.00014      -149      -0.00003
2,455,533.81807       +/-0.00010      -148      -0.00001
2,455,534.75709       +/-0.00015      -147       0.00010
2,455,535.69610       +/-0.00015      -146       0.00020
2,455,536.63504       +/-0.00015      -145       0.00023
2,455,537.57381       +/-0.00012      -144       0.00010
2,455,538.51283       +/-0.00011      -143       0.00021
2,455,539.45152       +/-0.00010      -142      -0.00000
2,455,540.39043       +/-0.00014      -141       0.00000
2,455,541.32924       +/-0.00014      -140      -0.00009
2,455,542.26814       +/-0.00013      -139      -0.00010
2,455,543.20701       +/-0.00017      -138      -0.00013
2,455,545.08490       +/-0.00010      -136      -0.00006
2,455,546.02385       +/-0.00013      -135      -0.00001
2,455,546.96280       +/-0.00011      -134       0.00002
2,455,547.90167       +/-0.00011      -133      -0.00000
2,455,548.84055       +/-0.00009      -132      -0.00003
2,455,549.77950       +/-0.00009      -131       0.00000
2,455,550.71837       +/-0.00016      -130      -0.00002
2,455,551.65713       +/-0.00048      -129      -0.00017
2,455,568.55747       +/-0.00017      -111      -0.00014
2,455,569.49651       +/-0.00009      -110      -0.00001
2,455,570.43542       +/-0.00016      -109      -0.00001
2,455,571.37432       +/-0.00014      -108      -0.00001
2,455,572.31324       +/-0.00009      -107      -0.00000
2,455,573.25204       +/-0.00019      -106      -0.00011
2,455,574.19108       +/-0.00014      -105       0.00002
2,455,575.12986       +/-0.00013      -104      -0.00010
2,455,576.06877       +/-0.00015      -103      -0.00009
2,455,577.00768       +/-0.00013      -102      -0.00009
2,455,577.94653       +/-0.00015      -101      -0.00015
2,455,578.88542       +/-0.00016      -100      -0.00016
2,455,579.82436       +/-0.00011       -99      -0.00013
2,455,580.76324       +/-0.00014       -98      -0.00016
2,455,581.70211       +/-0.00013       -97      -0.00019
2,455,582.64109       +/-0.00011       -96      -0.00012
2,455,583.58000       +/-0.00014       -95      -0.00012
2,455,584.51897       +/-0.00015       -94      -0.00005
2,455,585.45782       +/-0.00013       -93      -0.00011
2,455,586.39666       +/-0.00020       -92      -0.00017
2,455,587.33573       +/-0.00013       -91      -0.00001
2,455,588.27453       +/-0.00013       -90      -0.00012
2,455,589.21350       +/-0.00013       -89      -0.00005
2,455,590.15239       +/-0.00013       -88      -0.00007
2,455,591.09142       +/-0.00018       -87       0.00005
2,455,592.03030       +/-0.00014       -86       0.00002
2,455,592.96923       +/-0.00013       -85       0.00004
2,455,596.72458       +/-0.00010       -81      -0.00022
2,455,597.66358       +/-0.00010       -80      -0.00013
2,455,598.60250       +/-0.00013       -79      -0.00012
2,455,599.54147       +/-0.00011       -78      -0.00005
2,455,600.48036       +/-0.00009       -77      -0.00007
2,455,601.41938       +/-0.00010       -76       0.00004
2,455,602.35825       +/-0.00009       -75       0.00000
2,455,603.29718       +/-0.00010       -74       0.00002
2,455,604.23600       +/-0.00009       -73      -0.00005
2,455,605.17495       +/-0.00010       -72      -0.00001
2,455,606.11378       +/-0.00010       -71      -0.00008
2,455,607.05281       +/-0.00011       -70       0.00003
2,455,607.99191       +/-0.00012       -69       0.00022
2,455,608.93061       +/-0.00013       -68       0.00002
2,455,609.86954       +/-0.00013       -67       0.00004
2,455,610.80854       +/-0.00010       -66       0.00014
2,455,611.74741       +/-0.00010       -65       0.00010
2,455,612.68626       +/-0.00012       -64       0.00004
2,455,613.62505       +/-0.00013       -63      -0.00006
2,455,614.56411       +/-0.00016       -62       0.00008
2,455,615.50278       +/-0.00017       -61      -0.00015
2,455,616.44162       +/-0.00016       -60      -0.00021
2,455,617.38063       +/-0.00012       -59      -0.00011
2,455,618.31948       +/-0.00010       -58      -0.00017
2,455,619.25848       +/-0.00013       -57      -0.00007
2,455,620.19732       +/-0.00011       -56      -0.00014
2,455,621.13628       +/-0.00015       -55      -0.00008
2,455,622.07528       +/-0.00011       -54       0.00000
2,455,623.01411       +/-0.00017       -53      -0.00007
2,455,623.95315       +/-0.00019       -52       0.00006
2,455,624.89192       +/-0.00022       -51      -0.00007
2,455,625.83077       +/-0.00018       -50      -0.00012
2,455,626.76976       +/-0.00022       -49      -0.00004
2,455,627.70882       +/-0.00009       -48       0.00010
2,455,628.64785       +/-0.00022       -47       0.00023
2,455,629.58646       +/-0.00011       -46      -0.00006
2,455,630.52562       +/-0.00017       -45       0.00019
2,455,631.46430       +/-0.00019       -44      -0.00003
2,455,632.40334       +/-0.00017       -43       0.00009
2,455,633.34204       +/-0.00023       -42      -0.00010
2,455,634.28099       +/-0.00014       -41      -0.00006
2,455,641.79226       +/-0.00022       -33      -0.00004
2,455,642.73117       +/-0.00014       -32      -0.00003
2,455,643.67010       +/-0.00014       -31      -0.00001
2,455,644.60892       +/-0.00017       -30      -0.00010
2,455,645.54791       +/-0.00013       -29      -0.00001
2,455,646.48696       +/-0.00013       -28       0.00012
2,455,647.42587       +/-0.00016       -27       0.00013
2,455,648.36486       +/-0.00010       -26       0.00021
2,455,649.30357       +/-0.00012       -25       0.00001
2,455,650.24257       +/-0.00013       -24       0.00011
2,455,651.18123       +/-0.00012       -23      -0.00013
2,455,652.12013       +/-0.00014       -22      -0.00014
2,455,653.05911       +/-0.00010       -21      -0.00006
2,455,653.99793       +/-0.00014       -20      -0.00015
2,455,654.93678       +/-0.00013       -19      -0.00020
2,455,655.87567       +/-0.00014       -18      -0.00022
2,455,656.81482       +/-0.00014       -17       0.00002
2,455,657.75374       +/-0.00012       -16       0.00003
2,455,658.69249       +/-0.00011       -15      -0.00012
2,455,659.63151       +/-0.00010       -14      -0.00000
2,455,660.57027       +/-0.00011       -13      -0.00015
2,455,661.50911       +/-0.00012       -12      -0.00022
2,455,662.44807       +/-0.00009       -11      -0.00016
2,455,663.38708       +/-0.00013       -10      -0.00006
2,455,664.32601       +/-0.00014        -9      -0.00003
2,455,665.26488       +/-0.00012        -8      -0.00007
2,455,666.20380       +/-0.00014        -7      -0.00006
2,455,667.14274       +/-0.00008        -6      -0.00002
2,455,668.08169       +/-0.00009        -5       0.00001
2,455,669.02045       +/-0.00012        -4      -0.00012
2,455,669.95927       +/-0.00016        -3      -0.00021
2,455,670.89816       +/-0.00015        -2      -0.00023
2,455,671.83707       +/-0.00023        -1      -0.00022
2,455,672.77600       +/-0.00013         0      -0.00020
2,455,673.71501       +/-0.00018         1      -0.00009
2,455,674.65398       +/-0.00019         2      -0.00003
2,455,675.59273       +/-0.00015         3      -0.00019
2,455,676.53164       +/-0.00019         4      -0.00018
2,455,677.47083       +/-0.00013         5       0.00009
2,455,678.40957       +/-0.00015         6      -0.00006
2,455,679.34839       +/-0.00022         7      -0.00015
2,455,680.28731       +/-0.00016         8      -0.00014
2,455,681.22647       +/-0.00018         9       0.00011
2,455,682.16535       +/-0.00019        10       0.00008
2,455,683.10430       +/-0.00016        11       0.00013
2,455,684.04302       +/-0.00016        12      -0.00005
2,455,684.98204       +/-0.00016        13       0.00006
2,455,685.92084       +/-0.00016        14      -0.00004
2,455,686.85963       +/-0.00022        15      -0.00016
2,455,687.79852       +/-0.00015        16      -0.00017
2,455,688.73743       +/-0.00020        17      -0.00017
2,455,689.67625       +/-0.00018        18      -0.00025
2,455,690.61541       +/-0.00010        19      -0.00000
2,455,691.55426       +/-0.00011        20      -0.00006
2,455,692.49312       +/-0.00013        21      -0.00010
2,455,693.43205       +/-0.00011        22      -0.00008
2,455,694.37106       +/-0.00014        23       0.00002
2,455,695.30991       +/-0.00016        24      -0.00003
2,455,696.24878       +/-0.00014        25      -0.00007
2,455,697.18759       +/-0.00015        26      -0.00016
2,455,698.12669       +/-0.00015        27       0.00002
2,455,699.06558       +/-0.00014        28       0.00001
2,455,700.00458       +/-0.00011        29       0.00010
2,455,700.94356       +/-0.00012        30       0.00018
2,455,701.88229       +/-0.00010        31       0.00000
2,455,702.82137       +/-0.00012        32       0.00017
2,455,703.76000       +/-0.00013        33      -0.00009
2,455,704.69890       +/-0.00017        34      -0.00010
2,455,705.63771       +/-0.00012        35      -0.00019
2,455,707.51563       +/-0.00011        37      -0.00009
2,455,708.45450       +/-0.00011        38      -0.00012
2,455,709.39345       +/-0.00012        39      -0.00008
2,455,710.33232       +/-0.00008        40      -0.00011
2,455,711.27141       +/-0.00010        41       0.00006
2,455,712.21023       +/-0.00013        42      -0.00002
2,455,713.14914       +/-0.00015        43      -0.00001
2,455,714.08764       +/-0.00054        44      -0.00042
2,455,715.02686       +/-0.00016        45      -0.00010
2,455,715.96586       +/-0.00013        46      -0.00001
2,455,716.90476       +/-0.00014        47      -0.00001
2,455,717.84384       +/-0.00015        48       0.00015
2,455,718.78264       +/-0.00017        49       0.00004
2,455,719.72153       +/-0.00023        50       0.00003
2,455,720.66048       +/-0.00018        51       0.00007
2,455,721.59934       +/-0.00017        52       0.00003
2,455,722.53818       +/-0.00018        53      -0.00003
2,455,723.47687       +/-0.00016        54      -0.00025
2,455,724.41595       +/-0.00021        55      -0.00007
2,455,725.35468       +/-0.00019        56      -0.00025
2,455,726.29368       +/-0.00018        57      -0.00015
2,455,727.23264       +/-0.00018        58      -0.00010
2,455,728.17159       +/-0.00024        59      -0.00005
2,455,729.11058       +/-0.00018        60       0.00002
2,455,730.04944       +/-0.00022        61      -0.00002
2,455,730.98839       +/-0.00022        62       0.00002
2,455,731.92722       +/-0.00015        63      -0.00005
2,455,732.86617       +/-0.00028        64      -0.00000
2,455,733.80505       +/-0.00020        65      -0.00003
2,455,734.74405       +/-0.00021        66       0.00006
2,455,735.68293       +/-0.00026        67       0.00003
2,455,736.62188       +/-0.00025        68       0.00008
2,455,737.56085       +/-0.00019        69       0.00014
2,455,739.43848       +/-0.00021        71      -0.00003
2,455,740.37724       +/-0.00017        72      -0.00018
2,455,741.31606       +/-0.00013        73      -0.00026
2,455,742.25510       +/-0.00011        74      -0.00013
2,455,743.19390       +/-0.00017        75      -0.00024
2,455,744.13300       +/-0.00013        76      -0.00004
2,455,745.07181       +/-0.00018        77      -0.00014
2,455,746.01082       +/-0.00014        78      -0.00003
2,455,746.94983       +/-0.00018        79       0.00006
2,455,747.88860       +/-0.00015        80      -0.00006
2,455,748.82759       +/-0.00012        81       0.00001
2,455,749.76634       +/-0.00012        82      -0.00013
2,455,750.70529       +/-0.00012        83      -0.00009
2,455,751.64434       +/-0.00014        84       0.00004
2,455,752.58337       +/-0.00015        85       0.00017
2,455,753.52230       +/-0.00016        86       0.00019
2,455,754.46106       +/-0.00012        87       0.00005
2,455,755.40006       +/-0.00011        88       0.00014
2,455,756.33896       +/-0.00014        89       0.00014
2,455,757.27779       +/-0.00011        90       0.00006
2,455,758.21653       +/-0.00010        91      -0.00010
2,455,759.15540       +/-0.00011        92      -0.00013
2,455,760.09432       +/-0.00015        93      -0.00012
2,455,761.03335       +/-0.00017        94       0.00000
2,455,761.97231       +/-0.00022        95       0.00005
2,455,763.84998       +/-0.00014        97      -0.00008
2,455,764.78906       +/-0.00009        98       0.00009
2,455,765.72776       +/-0.00011        99      -0.00011
2,455,766.66688       +/-0.00009       100       0.00009
2,455,767.60596       +/-0.00013       101       0.00027
2,455,768.54458       +/-0.00025       102      -0.00001
2,455,769.48356       +/-0.00015       103       0.00006
2,455,770.42271       +/-0.00038       104       0.00030
2,455,771.36155       +/-0.00020       105       0.00024
2,455,772.30045       +/-0.00015       106       0.00023
2,455,773.23931       +/-0.00016       107       0.00019
2,455,774.17807       +/-0.00012       108       0.00004
2,455,775.11702       +/-0.00020       109       0.00008
2,455,776.05565       +/-0.00016       110      -0.00018
2,455,776.99462       +/-0.00017       111      -0.00012
2,455,777.93364       +/-0.00023       112      -0.00000
2,455,778.87235       +/-0.00016       113      -0.00020
2,455,779.81130       +/-0.00018       114      -0.00015
2,455,780.75021       +/-0.00020       115      -0.00015
2,455,781.68931       +/-0.00012       116       0.00004
2,455,782.62819       +/-0.00017       117       0.00001
2,455,783.56717       +/-0.00017       118       0.00009
2,455,784.50604       +/-0.00016       119       0.00005
2,455,785.44479       +/-0.00020       120      -0.00010
2,455,786.38382       +/-0.00021       121       0.00002
2,455,787.32269       +/-0.00021       122      -0.00001
2,455,788.26172       +/-0.00021       123       0.00011
2,455,789.20057       +/-0.00019       124       0.00005
2,455,790.13954       +/-0.00015       125       0.00012
2,455,791.07852       +/-0.00018       126       0.00019
2,455,792.01739       +/-0.00015       127       0.00016
2,455,792.95627       +/-0.00022       128       0.00013
2,455,793.89509       +/-0.00018       129       0.00005
2,455,794.83401       +/-0.00013       130       0.00006
2,455,795.77272       +/-0.00014       131      -0.00013
2,455,796.71172       +/-0.00014       132      -0.00003
2,455,797.65070       +/-0.00013       133       0.00003
2,455,798.58953       +/-0.00014       134      -0.00003
2,455,799.52845       +/-0.00013       135      -0.00002
2,455,800.46746       +/-0.00012       136       0.00008
2,455,803.28434       +/-0.00032       139       0.00024
2,455,804.22330       +/-0.00019       140       0.00030
2,455,805.16200       +/-0.00012       141       0.00009
2,455,806.10091       +/-0.00009       142       0.00009
2,455,807.03988       +/-0.00015       143       0.00016
2,455,807.97875       +/-0.00014       144       0.00012
2,455,808.91777       +/-0.00013       145       0.00024
2,455,809.85656       +/-0.00019       146       0.00012
2,455,810.79559       +/-0.00012       147       0.00025
2,455,811.73445       +/-0.00012       148       0.00020
2,455,812.67326       +/-0.00013       149       0.00011
2,455,813.61212       +/-0.00009       150       0.00006
2,455,814.55083       +/-0.00015       151      -0.00012
2,455,815.48985       +/-0.00013       152      -0.00001
2,455,816.42859       +/-0.00017       153      -0.00017
2,455,817.36752       +/-0.00018       154      -0.00015
2,455,818.30650       +/-0.00064       155      -0.00008
2,455,819.24531       +/-0.00018       156      -0.00017
2,455,820.18441       +/-0.00016       157       0.00001
2,455,821.12324       +/-0.00014       158      -0.00005
2,455,822.06218       +/-0.00014       159      -0.00002
2,455,823.00105       +/-0.00012       160      -0.00005
2,455,823.94013       +/-0.00020       161       0.00011
2,455,824.87885       +/-0.00020       162      -0.00006
2,455,825.81782       +/-0.00022       163      -0.00000
2,455,826.75684       +/-0.00024       164       0.00011
2,455,827.69575       +/-0.00019       165       0.00011
2,455,828.63465       +/-0.00015       166       0.00011
2,455,829.57354       +/-0.00019       167       0.00009
2,455,830.51245       +/-0.00016       168       0.00010
2,455,831.45139       +/-0.00019       169       0.00013
2,455,832.39010       +/-0.00020       170      -0.00005
2,455,834.26782       +/-0.00022       172      -0.00014
2,455,835.20663       +/-0.00017       173      -0.00024
2,455,836.14569       +/-0.00016       174      -0.00009
2,455,837.08481       +/-0.00021       175       0.00012
2,455,838.02356       +/-0.00012       176      -0.00003
2,455,838.96261       +/-0.00018       177       0.00011
2,455,839.90130       +/-0.00013       178      -0.00010
2,455,840.84042       +/-0.00015       179       0.00011
2,455,841.77932       +/-0.00016       180       0.00010
2,455,842.71798       +/-0.00020       181      -0.00013
2,455,843.65713       +/-0.00017       182       0.00010
2,455,844.59604       +/-0.00018       183       0.00011
2,455,845.53483       +/-0.00014       184      -0.00000
2,455,846.47397       +/-0.00015       185       0.00023
2,455,847.41280       +/-0.00014       186       0.00015
2,455,848.35166       +/-0.00014       187       0.00011
2,455,849.29057       +/-0.00015       188       0.00011
2,455,850.22947       +/-0.00017       189       0.00011
2,455,851.16840       +/-0.00019       190       0.00013
2,455,852.10733       +/-0.00019       191       0.00016
2,455,853.04594       +/-0.00015       192      -0.00013
2,455,853.98483       +/-0.00012       193      -0.00014
2,455,854.92369       +/-0.00011       194      -0.00019
2,455,855.86279       +/-0.00012       195       0.00000
2,455,856.80165       +/-0.00015       196      -0.00004
2,455,857.74060       +/-0.00013       197       0.00000
2,455,858.67955       +/-0.00016       198       0.00004
2,455,859.61839       +/-0.00013       199      -0.00001
2,455,860.55739       +/-0.00014       200       0.00007
2,455,861.49626       +/-0.00016       201       0.00004
2,455,862.43516       +/-0.00013       202       0.00003
2,455,863.37400       +/-0.00016       203      -0.00002
2,455,864.31288       +/-0.00014       204      -0.00005
2,455,866.19118       +/-0.00018       206       0.00043
2,455,867.12997       +/-0.00017       207       0.00032
2,455,868.06882       +/-0.00015       208       0.00026
2,455,869.00768       +/-0.00020       209       0.00022
2,455,869.94656       +/-0.00016       210       0.00019
2,455,870.88539       +/-0.00017       211       0.00012
2,455,871.82415       +/-0.00017       212      -0.00002
2,455,872.76307       +/-0.00017       213      -0.00000
2,455,873.70196       +/-0.00021       214      -0.00002
2,455,874.64101       +/-0.00022       215       0.00012
2,455,875.57991       +/-0.00016       216       0.00011
2,455,876.51878       +/-0.00024       217       0.00008
2,455,877.45770       +/-0.00014       218       0.00009
2,455,878.39658       +/-0.00019       219       0.00007
2,455,879.33556       +/-0.00018       220       0.00014
2,455,880.27436       +/-0.00020       221       0.00004
2,455,881.21329       +/-0.00020       222       0.00006
2,455,882.15212       +/-0.00026       223      -0.00000
2,455,883.09093       +/-0.00027       224      -0.00010
2,455,884.03001       +/-0.00022       225       0.00007
2,455,884.96896       +/-0.00021       226       0.00011
2,455,885.90787       +/-0.00017       227       0.00012
2,455,886.84673       +/-0.00018       228       0.00007
2,455,887.78567       +/-0.00019       229       0.00011
2,455,888.72457       +/-0.00018       230       0.00010
2,455,889.66330       +/-0.00021       231      -0.00006
2,455,890.60215       +/-0.00020       232      -0.00012
2,455,891.54118       +/-0.00020       233       0.00000
2,455,892.47978       +/-0.00019       234      -0.00030
2,455,893.41884       +/-0.00019       235      -0.00014
2,455,894.35775       +/-0.00016       236      -0.00014
2,455,895.29680       +/-0.00017       237       0.00000
2,455,897.17450       +/-0.00018       239      -0.00010
2,455,898.11341       +/-0.00022       240      -0.00010
2,455,899.05231       +/-0.00018       241      -0.00010
2,455,899.99152       +/-0.00020       242       0.00020
2,455,900.93034       +/-0.00022       243       0.00011
2,455,901.86935       +/-0.00019       244       0.00022
2,455,905.62473       +/-0.00011       248      -0.00001
2,455,906.56387       +/-0.00012       249       0.00021
2,455,907.50268       +/-0.00016       250       0.00012
2,455,908.44147       +/-0.00018       251       0.00000
2,455,909.38036       +/-0.00014       252      -0.00000
2,455,910.31930       +/-0.00015       253       0.00002
2,455,911.25810       +/-0.00013       254      -0.00007
2,455,912.19690       +/-0.00013       255      -0.00018
2,455,913.13581       +/-0.00012       256      -0.00017
2,455,914.07483       +/-0.00017       257      -0.00006
2,455,915.01372       +/-0.00017       258      -0.00007
2,455,915.95276       +/-0.00018       259       0.00005
2,455,916.89162       +/-0.00024       260       0.00001
2,455,917.83056       +/-0.00022       261       0.00005
2,455,918.76933       +/-0.00019       262      -0.00008
2,455,919.70836       +/-0.00019       263       0.00004
2,455,920.64709       +/-0.00021       264      -0.00013
2,455,921.58608       +/-0.00021       265      -0.00004
2,455,922.52502       +/-0.00019       266      -0.00001
2,455,923.46392       +/-0.00016       267      -0.00001
2,455,924.40301       +/-0.00024       268       0.00016
2,455,925.34178       +/-0.00022       269       0.00003
2,455,926.28077       +/-0.00025       270       0.00011
2,455,927.21963       +/-0.00021       271       0.00007
2,455,928.15817       +/-0.00020       272      -0.00029
2,455,929.09719       +/-0.00024       273      -0.00017
2,455,930.03580       +/-0.00023       274      -0.00047
2,456,107.48895       +/-0.00014       463      -0.00000
2,456,108.42782       +/-0.00014       464      -0.00003
2,456,109.36664       +/-0.00020       465      -0.00011
2,456,110.30557       +/-0.00015       466      -0.00008
2,456,111.24436       +/-0.00020       467      -0.00019
2,456,112.18338       +/-0.00023       468      -0.00007
2,456,113.12227       +/-0.00011       469      -0.00008
2,456,114.06124       +/-0.00014       470      -0.00001
2,456,115.00018       +/-0.00020       471       0.00002
2,456,115.93898       +/-0.00014       472      -0.00008
2,456,116.87792       +/-0.00017       473      -0.00004
2,456,117.81690       +/-0.00019       474       0.00003
2,456,118.75568       +/-0.00017       475      -0.00008
2,456,119.69462       +/-0.00018       476      -0.00004
2,456,120.63348       +/-0.00016       477      -0.00008
2,456,121.57244       +/-0.00011       478      -0.00002
2,456,129.08349       +/-0.00016       486      -0.00017
2,456,130.02241       +/-0.00020       487      -0.00015
2,456,130.96126       +/-0.00017       488      -0.00020
2,456,131.90038       +/-0.00023       489       0.00001
2,456,132.83913       +/-0.00020       490      -0.00013
2,456,133.77816       +/-0.00018       491      -0.00000
2,456,134.71712       +/-0.00025       492       0.00005
2,456,135.65580       +/-0.00019       493      -0.00016
2,456,136.59488       +/-0.00021       494       0.00002
2,456,139.41173       +/-0.00064       497       0.00017
2,456,140.35055       +/-0.00033       498       0.00009
2,456,141.28942       +/-0.00019       499       0.00006
2,456,142.22841       +/-0.00020       500       0.00015
2,456,143.16731       +/-0.00017       501       0.00015
2,456,144.10617       +/-0.00020       502       0.00011
2,456,145.04496       +/-0.00021       503       0.00000
2,456,145.98388       +/-0.00015       504       0.00002
2,456,146.92255       +/-0.00022       505      -0.00020
2,456,147.86162       +/-0.00014       506      -0.00003
2,456,148.80048       +/-0.00018       507      -0.00007
2,456,149.73932       +/-0.00020       508      -0.00013
2,456,150.67836       +/-0.00023       509       0.00000
2,456,151.61721       +/-0.00013       510      -0.00004
2,456,152.55629       +/-0.00019       511       0.00013
2,456,153.49504       +/-0.00017       512      -0.00001
2,456,154.43388       +/-0.00011       513      -0.00007
2,456,155.37283       +/-0.00013       514      -0.00001
2,456,156.31176       +/-0.00019       515       0.00001
2,456,157.25070       +/-0.00013       516       0.00005
2,456,158.18946       +/-0.00021       517      -0.00008
2,456,159.12862       +/-0.00018       518       0.00017
2,456,160.06744       +/-0.00014       519       0.00009
2,456,161.00637       +/-0.00016       520       0.00012
2,456,161.94534       +/-0.00024       521       0.00019
2,456,162.88418       +/-0.00016       522       0.00013
2,456,163.82297       +/-0.00016       523       0.00002
2,456,164.76170       +/-0.00023       524      -0.00014
2,456,165.70072       +/-0.00016       525      -0.00002
2,456,166.63951       +/-0.00023       526      -0.00012
2,456,167.57849       +/-0.00022       527      -0.00004
2,456,168.51742       +/-0.00022       528      -0.00001
2,456,170.39556       +/-0.00072       530       0.00032
2,456,171.33414       +/-0.00028       531       0.00000
2,456,172.27317       +/-0.00024       532       0.00013
2,456,173.21197       +/-0.00021       533       0.00003
2,456,174.15088       +/-0.00019       534       0.00004
2,456,175.08975       +/-0.00025       535       0.00002
2,456,176.02869       +/-0.00020       536       0.00006
2,456,176.96774       +/-0.00017       537       0.00021
2,456,177.90660       +/-0.00023       538       0.00017
2,456,178.84556       +/-0.00018       539       0.00023
2,456,179.78431       +/-0.00019       540       0.00008
2,456,180.72334       +/-0.00020       541       0.00021
2,456,181.66212       +/-0.00021       542       0.00009
2,456,182.60089       +/-0.00018       543      -0.00003
2,456,183.53987       +/-0.00020       544       0.00004
2,456,184.47863       +/-0.00020       545      -0.00009
2,456,185.41755       +/-0.00020       546      -0.00007
2,456,186.35645       +/-0.00016       547      -0.00006
2,456,187.29567       +/-0.00020       548       0.00025
2,456,188.23434       +/-0.00020       549       0.00002
2,456,189.17310       +/-0.00023       550      -0.00011
2,456,190.11225       +/-0.00021       551       0.00013
2,456,191.05096       +/-0.00020       552      -0.00005
2,456,191.98994       +/-0.00018       553       0.00002
2,456,192.92871       +/-0.00019       554      -0.00010
2,456,193.86770       +/-0.00019       555      -0.00001
2,456,194.80678       +/-0.00016       556       0.00017
2,456,195.74560       +/-0.00018       557       0.00009
2,456,196.68455       +/-0.00015       558       0.00014
2,456,197.62342       +/-0.00018       559       0.00011
2,456,198.56232       +/-0.00018       560       0.00011
2,456,199.50112       +/-0.00020       561       0.00001
2,456,200.43996       +/-0.00018       562      -0.00004
2,456,201.37887       +/-0.00015       563      -0.00003
2,456,202.31769       +/-0.00020       564      -0.00011
2,456,203.25664       +/-0.00014       565      -0.00006
2,456,206.07345       +/-0.00020       568       0.00005
2,456,207.01221       +/-0.00019       569      -0.00008
2,456,207.95115       +/-0.00018       570      -0.00004
2,456,208.89018       +/-0.00016       571       0.00008
2,456,209.82875       +/-0.00017       572      -0.00024
2,456,210.76788       +/-0.00013       573      -0.00001
2,456,211.70704       +/-0.00017       574       0.00024
2,456,212.64557       +/-0.00016       575      -0.00012
2,456,213.58469       +/-0.00017       576       0.00010
2,456,214.52352       +/-0.00018       577       0.00003
2,456,215.46255       +/-0.00016       578       0.00016
2,456,216.40137       +/-0.00017       579       0.00008
2,456,217.34025       +/-0.00016       580       0.00006
2,456,218.27940       +/-0.00021       581       0.00031
2,456,219.21771       +/-0.00029       582      -0.00027
2,456,220.15680       +/-0.00018       583      -0.00008
2,456,221.09570       +/-0.00017       584      -0.00008
2,456,222.03469       +/-0.00020       585       0.00001
2,456,222.97340       +/-0.00021       586      -0.00017
2,456,223.91240       +/-0.00024       587      -0.00007
2,456,224.85142       +/-0.00023       588       0.00004
2,456,225.79023       +/-0.00020       589      -0.00004
2,456,226.72924       +/-0.00029       590       0.00006
2,456,227.66804       +/-0.00027       591      -0.00003
2,456,228.60704       +/-0.00019       592       0.00006
2,456,229.54570       +/-0.00023       593      -0.00017
2,456,230.48473       +/-0.00021       594      -0.00004
2,456,231.42373       +/-0.00024       595       0.00005
2,456,232.36264       +/-0.00023       596       0.00007
2,456,233.30161       +/-0.00022       597       0.00014
2,456,234.24042       +/-0.00022       598       0.00005
2,456,235.17933       +/-0.00015       599       0.00006
2,456,236.11823       +/-0.00028       600       0.00006
2,456,237.99603       +/-0.00025       602       0.00006
2,456,238.93451       +/-0.00021       603      -0.00035
2,456,239.87370       +/-0.00020       604      -0.00006
2,456,240.81263       +/-0.00018       605      -0.00003
2,456,241.75126       +/-0.00025       606      -0.00030
2,456,242.69038       +/-0.00020       607      -0.00008
2,456,243.62933       +/-0.00021       608      -0.00002
2,456,244.56834       +/-0.00026       609       0.00008
2,456,251.14047       +/-0.00036       616      -0.00008
2,456,252.07956       +/-0.00026       617       0.00010
2,456,253.01860       +/-0.00018       618       0.00025
2,456,253.95736       +/-0.00019       619       0.00011
2,456,254.89606       +/-0.00016       620      -0.00008
2,456,255.83507       +/-0.00018       621       0.00002
2,456,256.77381       +/-0.00017       622      -0.00013
2,456,257.71276       +/-0.00020       623      -0.00008
2,456,258.65152       +/-0.00016       624      -0.00022
2,456,259.59047       +/-0.00013       625      -0.00017
2,456,260.52940       +/-0.00024       626      -0.00014
2,456,261.46822       +/-0.00018       627      -0.00022
2,456,262.40729       +/-0.00019       628      -0.00005
2,456,263.34605       +/-0.00021       629      -0.00019
2,456,264.28505       +/-0.00015       630      -0.00009
2,456,265.22401       +/-0.00022       631      -0.00003
2,456,266.16294       +/-0.00022       632       0.00000
2,456,267.10188       +/-0.00020       633       0.00004
2,456,268.97955       +/-0.00013       635      -0.00008
2,456,269.91846       +/-0.00017       636      -0.00007
2,456,270.85749       +/-0.00021       637       0.00005
2,456,271.79626       +/-0.00016       638      -0.00007
2,456,272.73526       +/-0.00017       639       0.00002
2,456,273.67413       +/-0.00020       640      -0.00000
2,456,274.61300       +/-0.00016       641      -0.00003
2,456,275.55213       +/-0.00022       642       0.00019
2,456,276.49051       +/-0.00021       643      -0.00032
2,456,277.42966       +/-0.00020       644      -0.00007
2,456,278.36842       +/-0.00027       645      -0.00020
2,456,279.30731       +/-0.00022       646      -0.00021
2,456,280.24633       +/-0.00026       647      -0.00009
2,456,281.18518       +/-0.00029       648      -0.00014
2,456,282.12437       +/-0.00023       649       0.00014
2,456,283.06325       +/-0.00029       650       0.00012
2,456,284.00217       +/-0.00026       651       0.00014
2,456,284.94104       +/-0.00026       652       0.00011
2,456,285.87980       +/-0.00027       653      -0.00002
2,456,286.81881       +/-0.00038       654       0.00008
2,456,287.75765       +/-0.00031       655       0.00002
2,456,288.69650       +/-0.00031       656      -0.00002
2,456,289.63553       +/-0.00026       657       0.00011
2,456,290.57470       +/-0.00025       658       0.00038
2,456,291.51347       +/-0.00028       659       0.00025
2,456,292.45222       +/-0.00027       660       0.00010
2,456,293.39120       +/-0.00026       661       0.00018
2,456,294.32992       +/-0.00031       662       0.00000
2,456,295.26886       +/-0.00031       663       0.00004
2,456,296.20747       +/-0.00028       664      -0.00024
2,456,297.14646       +/-0.00026       665      -0.00015
2,456,298.08544       +/-0.00026       666      -0.00007
2,456,299.02425       +/-0.00024       667      -0.00016
2,456,299.96322       +/-0.00027       668      -0.00009
2,456,300.90216       +/-0.00024       669      -0.00005
2,456,301.84111       +/-0.00027       670      -0.00000
2,456,302.77990       +/-0.00030       671      -0.00011
2,456,304.65780       +/-0.00025       673      -0.00000
2,456,305.59645       +/-0.00013       674      -0.00025
2,456,306.53557       +/-0.00019       675      -0.00003
2,456,307.47448       +/-0.00019       676      -0.00002
2,456,308.41343       +/-0.00020       677       0.00002
2,456,321.55814       +/-0.00023       691       0.00014
2,456,322.49698       +/-0.00019       692       0.00008
2,456,323.43569       +/-0.00021       693      -0.00010
2,456,324.37470       +/-0.00024       694       0.00000
2,456,325.31360       +/-0.00024       695       0.00000
2,456,326.25273       +/-0.00030       696       0.00023
2,456,327.19134       +/-0.00031       697      -0.00005
2,456,328.13048       +/-0.00026       698       0.00018
2,456,329.06936       +/-0.00025       699       0.00016
2,456,330.00800       +/-0.00022       700      -0.00009
2,456,330.94727       +/-0.00036       701       0.00027
2,456,331.88579       +/-0.00029       702      -0.00010
2,456,332.82481       +/-0.00021       703       0.00001
2,456,333.76357       +/-0.00029       704      -0.00012
2,456,334.70230       +/-0.00023       705      -0.00028
2,456,335.64134       +/-0.00028       706      -0.00014
2,456,336.58017       +/-0.00041       707      -0.00021
2,456,337.51915       +/-0.00025       708      -0.00013
2,456,338.45809       +/-0.00029       709      -0.00009
2,456,339.39716       +/-0.00029       710       0.00007
2,456,340.33598       +/-0.00023       711      -0.00000
2,456,341.27486       +/-0.00033       712      -0.00002
2,456,342.21372       +/-0.00030       713      -0.00006
2,456,343.15257       +/-0.00029       714      -0.00011
2,456,344.09166       +/-0.00038       715       0.00007
2,456,345.03038       +/-0.00025       716      -0.00010
2,456,345.96938       +/-0.00031       717      -0.00000
2,456,346.90840       +/-0.00028       718       0.00011
2,456,347.84731       +/-0.00025       719       0.00012
2,456,348.78631       +/-0.00033       720       0.00022
2,456,349.72478       +/-0.00028       721      -0.00020
2,456,350.66383       +/-0.00031       722      -0.00004
2,456,351.60302       +/-0.00043       723       0.00024
2,456,352.54168       +/-0.00030       724       0.00000
2,456,353.48055       +/-0.00032       725      -0.00002
2,456,354.41930       +/-0.00027       726      -0.00017
2,456,355.35838       +/-0.00027       727       0.00000
2,456,356.29741       +/-0.00029       728       0.00013
2,456,359.11386       +/-0.00025       731      -0.00011
2,456,360.05268       +/-0.00034       732      -0.00019
2,456,360.99168       +/-0.00030       733      -0.00009
2,456,361.93084       +/-0.00045       734       0.00016
2,456,362.86955       +/-0.00024       735      -0.00002
2,456,363.80841       +/-0.00027       736      -0.00006
2,456,364.74726       +/-0.00067       737      -0.00011
2,456,365.68630       +/-0.00028       738       0.00003
2,456,366.62514       +/-0.00028       739      -0.00003
2,456,367.56422       +/-0.00028       740       0.00015
2,456,368.50313       +/-0.00032       741       0.00016
2,456,369.44178       +/-0.00033       742      -0.00008
2,456,370.38076       +/-0.00030       743      -0.00000
2,456,371.31956       +/-0.00033       744      -0.00010
2,456,372.25849       +/-0.00029       745      -0.00007
2,456,373.19727       +/-0.00032       746      -0.00019
2,456,374.13631       +/-0.00030       747      -0.00005
2,456,375.07527       +/-0.00038       748       0.00000
2,456,376.01406       +/-0.00038       749      -0.00010
2,456,376.95315       +/-0.00035       750       0.00008
2,456,377.89199       +/-0.00032       751       0.00002
2,456,378.83080       +/-0.00033       752      -0.00006
2,456,379.76986       +/-0.00039       753       0.00009
2,456,380.70855       +/-0.00036       754      -0.00011
2,456,381.64774       +/-0.00037       755       0.00017
2,456,382.58654       +/-0.00036       756       0.00008
2,456,383.52543       +/-0.00033       757       0.00007
2,456,384.46444       +/-0.00025       758       0.00018
2,456,385.40323       +/-0.00034       759       0.00007
2,456,386.34211       +/-0.00040       760       0.00005
2,456,387.28099       +/-0.00037       761       0.00003
2,456,388.21980       +/-0.00035       762      -0.00005
2,456,389.15873       +/-0.00084       763      -0.00002
2,456,391.97545       +/-0.00028       766      -0.00000
2,456,392.91450       +/-0.00064       767       0.00014
2,456,393.85327       +/-0.00024       768       0.00001
2,456,394.79228       +/-0.00029       769       0.00012
2,456,395.73100       +/-0.00027       770      -0.00005
2,456,396.67008       +/-0.00021       771       0.00012
2,456,397.60881       +/-0.00027       772      -0.00004
2,456,398.54780       +/-0.00030       773       0.00004
2,456,399.48686       +/-0.00028       774       0.00021
2,456,400.42558       +/-0.00025       775       0.00003
2,456,401.36462       +/-0.00027       776       0.00017
2,456,402.30337       +/-0.00022       777       0.00002
2,456,403.24262       +/-0.00029       778       0.00037
2,456,404.18145       +/-0.00028       779       0.00030
2,456,405.12007       +/-0.00025       780       0.00002
2,456,406.05891       +/-0.00024       781      -0.00003
2,456,406.99779       +/-0.00026       782      -0.00005
2,456,407.93670       +/-0.00023       783      -0.00004
2,456,408.87552       +/-0.00027       784      -0.00012
2,456,409.81444       +/-0.00028       785      -0.00010
2,456,410.75330       +/-0.00029       786      -0.00014
2,456,411.69238       +/-0.00027       787       0.00003
2,456,412.63132       +/-0.00027       788       0.00007
2,456,413.57003       +/-0.00030       789      -0.00011
2,456,420.14245       +/-0.00020       796       0.00001
2,456,421.08121       +/-0.00025       797      -0.00012
2,456,422.02009       +/-0.00025       798      -0.00014
2,456,422.95898       +/-0.00022       799      -0.00015
----------------------------------------------------------
